Waveform Relaxation for Field/Circuit Coupled DAEs with Generalized Capacitances

Field/circuit coupling is a common approach when a lumped representation of a certain electrotechnical device is not accurate enough. To exploit existing code and underlying properties of the coupled systems, cosimulation techniques such as waveform relaxation can be used. The coupled system is of differential-algebraic type, which can potentially lead to divergence. This paper presents a novel, sufficient topological convergence criterion for field/circuit coupled systems of higher index containing a generalized capacitance. Hereby, the criterion holds for a full range of field systems whose structure can be classified as a generalized capacitance. Finally, the theoretical results are supported by numerical simulations.

==> simulation_data/circa_div_solution_field.csv <==
t,x0,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10
0,0,0,0,0,0,0,0,0,0,0,0
0.001,0,0.00428006529519352,-158.122362165787,993779.493561741,-6246606058.26674,39264330447714.6,-2.4680404544996e+17,1.55133771939849e+21,-9.75125312569668e+24,6.12935122587471e+28,-3.85273010205529e+32
0.002,0,0.00972809689860067,-164.800301458196,42838.0477940006,5971097455.78897,-76757665935093.8,7.2903360144748e+17,-6.13227881511724e+21,4.8287213675689e+25,-3.64751512690252e+29,2.67760893139748e+33
0.003,0,0.000879195573009507,-74.2280332082902,-568405.601390077,3841829435.31671,13346450854965.1,-5.65885942534583e+17,8.13490531522967e+21,-8.96408160114375e+25,8.66671821149837e+29,-7.73807460361903e+33
0.004,0,0.00171238385385783,-134.24164668439,377564.999137986,-5942523774.8368,61477446443957.4,-3.02621159257409e+17,-1.6512508704109e+21,6.14618115953561e+25,-9.49223748495027e+29,1.1408743109912e+34
0.005,0,0.00520718024778663,-150.138275987156,100636.377566219,1738320370.8748,-48242208217312.2,6.8927944206622e+17,-6.23289563164585e+21,2.88092476333782e+25,2.04858388868383e+29,-7.24825958651473e+33
0.006,0,0.0142125008427028,-183.91028213132,213096.427590952,-707522735.199402,15362930952403.1,-3.9950021903351e+17,6.83942019851074e+21,-8.21295949565749e+25,6.97148084883744e+29,-3.0956754765696e+33
0.007,0,0.0413912213845162,-297.263577647572,713534.04725009,-3146942166.93355,15337918147753.5,60714852804054.1,-2.50901335956426e+21,5.87185513763887e+25,-8.84814274184289e+29,9.9393726292859e+33
0.008,0,0.0058313468937637,97.9060920065555,-2482179.08411329,20082832844.0557,-145995778432330,1.01399990401047e+18,-6.37332446991348e+21,2.43056850509907e+25,2.15940364563467e+29,-6.91346319161088e+33
0.009,0,0.0430226567170907,-358.131500242136,2865778.97158651,-33600104681.7038,337309050873706,-3.03699529751776e+18,2.54569977237813e+22,-2.0003603052539e+26,1.40999350788962e+30,-7.50682388703895e+33
0.01,0,0.0380209061267219,-92.0729905956301,-1670239.7344448,28494082158.127,-390094793999143,4.57012846425428e+18,-4.7797072012066e+22,4.6029368620556e+26,-4.14938235111939e+30,3.49357486585815e+34
0.011,0,0.0338104014117531,-95.889345179298,24444.3742938458,-10641795685.973,245817666623504,-3.99470889314524e+18,5.38073489845648e+22,-6.38355357437863e+26,6.90289433447184e+30,-6.94453050634208e+34
0.012,0,0.00716605288760881,46.3217908016405,-893416.231561236,5769247476.79915,-103088148115178,2.19157547105343e+18,-3.88600764162e+22,5.82142270803675e+26,-7.66768035213224e+30,9.15429988824614e+34
0.013,0,0.0498442615350347,-388.034035901557,2729822.42881096,-22769003153.0426,179346821661327,-1.77465569912842e+18,2.49167983455742e+22,-4.00638623080304e+26,6.17381571386468e+30,-8.69554203609329e+34
0.014,0,0.0672367603275969,-228.10000392962,-1002979.90945419,23446154814.1012,-290351911807307,2.95126187894027e+18,-2.96945832514851e+22,3.43114598849192e+26,-4.67249787412658e+30,6.81379643286535e+34
0.015,0,0.0231569960212628,159.49585434837,-2434998.60283029,9007549029.07311,90609577995535,-2.39278847607274e+18,3.35725954162968e+22,-3.9749239989323e+26,4.65308299980652e+30,-5.85885144749537e+34
0.016,0,0.0595011824371171,-344.395736972707,3166196.92624739,-35192178347.1715,277769946886375,-1.17700429482597e+18,-7.6270336454665e+21,2.58757909600117e+26,-4.12250017535452e+30,5.51315133481236e+34
0.017,0,0.0387552559439679,15.6244670984889,-2260932.7264901,34093457168.6532,-435288135886720,4.4803292662829e+18,-3.55529464682934e+22,1.75582001393408e+26,5.21194079827572e+29,-2.91630056177587e+34
0.018,0,0.096249450251356,-474.599503386799,3081192.56046121,-33564829571.1801,425065983991057,-5.4051994431614e+18,6.21093918570168e+22,-6.1365349703001e+26,4.95979996313914e+30,-2.79030480990672e+34
0.019,0,0.0609821802263602,109.593635545247,-3669197.41368379,42411616714.9963,-477354811496631,5.66968230851993e+18,-6.95795054789431e+22,8.27367649267465e+26,-9.05398169527974e+30,8.80553669501252e+34
0.02,0,0.0296255482326796,86.7591123700627,142732.614226806,-23937627852.8145,416785492227070,-5.61730520112855e+18,7.09110784482283e+22,-8.82645536970167e+26,1.07434442386147e+31,-1.24383940828917e+35
0.021,0,0.0328143591161715,-128.619832131052,1353155.59359884,-7609261887.26577,-102484957124646,3.26136377777543e+18,-5.57734244927672e+22,7.95856201319396e+26,-1.05450252611069e+31,1.33745590317777e+35
0.022,0,0.0380825009767846,-140.102325484944,72876.5845849118,8038959838.55762,-98312352284102.9,-2.55839120374031e+16,2.06403026980576e+22,-4.79963938379986e+26,8.01443204513019e+30,-1.16593066514844e+35
0.023,0,0.072909811079949,-324.287724035392,1158509.9370321,-6824429263.50594,93376407692030.8,-1.20428188482718e+18,7.40911176879779e+21,8.30377241073407e+25,-3.53584838367491e+30,7.25513322403232e+34
0.024,0,0.147353554123337,-571.836102791486,1557949.38402555,-2518034538.66436,-27025869674743.5,7.56226877165212e+17,-1.23156191836045e+22,1.23937346599534e+26,-2.57604775445201e+29,-2.05838662012612e+34
0.025,0,0.0236136516796462,675.147163897944,-7834681.22387428,59029533104.5061,-386854118461017,2.26194443408341e+18,-9.46924802672779e+21,-1.78141060536135e+25,8.90229705295339e+29,-7.21333465739978e+33
0.026,0,0.0221906471729356,-91.1588955032538,4812434.51545119,-79446851046.6727,870051158501390,-7.89810785929329e+18,6.38488991102886e+22,-4.60796872487981e+26,2.78457146958125e+30,-1.19128665946435e+34
0.027,0,0.103021609012124,-606.371802813427,3238951.69656915,9860223751.84772,-560859070829375,8.988817132775e+18,-1.06096647526037e+23,1.06782679846742e+27,-9.60558548619582e+30,7.78633997900175e+34
0.028,0,0.0597537496330455,175.008692201416,-4907816.56324958,51187853863.575,-259835310691545,-1.88862419036895e+18,6.83159457159501e+22,-1.09563999181222e+27,1.35922103723582e+31,-1.45754204367671e+35
0.029,0,0.10023431004712,-349.261953660997,3294217.39315719,-51524752681.6579,645299813059741,-5.6877820241828e+18,2.38922559183849e+22,2.78805173629443e+26,-8.63247722184895e+30,1.39612491556509e+35
0.03,0,0.111844040559722,-166.131685416091,-1149002.11265158,27908081632.7063,-498967852256180,7.18847770936046e+18,-8.09006674012771e+22,6.58547524906168e+26,-2.38870040831944e+30,-3.91923263972075e+34
0.031,0,0.0116233822416487,538.67401064332,-4429249.01408485,20625885926.4034,45598448645001.4,-3.41984986164698e+18,6.66356832240106e+22,-9.26862082012626e+26,9.96128347292398e+30,-7.76133743363814e+34
0.032,0,0.149889341459498,-957.773911874852,9402760.40311446,-86916132380.5685,675848017134207,-3.96185027851802e+18,3.42833639884088e+21,3.96884290214142e+26,-8.31485967573863e+30,1.1481590784458e+35
0.033,0,0.142040199910163,-38.1931016108827,-5774286.2294768,95339403885.8225,-1.14505890724579e+15,1.1441441635697e+19,-9.67956890571981e+22,6.29957288146932e+26,-1.46752138326611e+30,-4.29881333370912e+34
0.034,0,0.163561958020268,-220.715690116467,1147438.10559372,-43471657423.081,871926763704817,-1.26709879444923e+19,1.51491793305383e+23,-1.56005428681507e+27,1.37618134314331e+31,-9.57179131955085e+34
0.035,0,0.0658864902386875,530.464254328772,-4720392.82743851,36876251834.7563,-504770291833245,8.64803681959967e+18,-1.339255452921e+23,1.79309810607366e+27,-2.10671332435944e+31,2.18838100779882e+35
0.036,0,0.185405790828951,-832.037811308705,8560875.86546556,-83452508227.9676,756119623924190,-7.92241307645104e+18,1.04102662281864e+23,-1.49533423511292e+27,2.06588579387209e+31,-2.62145011323838e+35
0.037,0,0.19308406311909,-127.65176957018,-4422416.40348994,81555395363.7269,-1.03666709751751e+15,1.12641818663631e+19,-1.20551540759687e+23,1.41145647071522e+27,-1.82618405691887e+31,2.44514325386888e+35
0.038,0,0.178842915526247,12.2449226229596,-878624.403650262,-22247457456.7388,651962016406873,-1.06077157524563e+19,1.37409578494629e+23,-1.62071067898201e+27,1.90504469917332e+31,-2.34419380287657e+35
0.039,0,0.156952943279441,62.6065411696283,-316709.176876477,-3526518952.66911,-117534556168135,4.83273442560776e+18,-9.69875100543922e+22,1.47248822635199e+27,-1.94327606054466e+31,2.41774488583841e+35
0.04,0,0.0755670085460055,438.939292304657,-2365981.91462508,12883114705.1947,-103124002700902,-8.9841997341891e+16,3.09115131560025e+22,-8.033265179269e+26,1.42958546298868e+31,-2.11886116474574e+35
0.041,0,0.196113166941083,-827.587924320555,7958192.07450124,-64879866321.1841,488714343841779,-3.71947441490502e+18,2.28153700894002e+22,5.0695793922937e+25,-5.36308755719022e+30,1.23480544981182e+35
0.042,0,0.0112031219891065,1093.93590559195,-12073003.8470299,125860233351.793,-1.1985287729468e+15,1.0602445326395e+19,-9.00000214250304e+22,7.08981143592856e+26,-4.13810715489305e+30,-7.6661780867246e+33
0.043,0,0.0424004872659531,-260.992959784223,8509749.51299272,-129301317053.557,1.60308009635003e+15,-1.76025631687813e+19,1.77221811037778e+23,-1.67911271409161e+27,1.50064039868447e+31,-1.20310788222294e+35
0.044,0,0.0730128404108302,-255.190623522352,-34894.591879135,53655673777.635,-1.14920180195272e+15,1.7289967306928e+19,-2.19213644433674e+23,2.49076379089464e+27,-2.62000733243936e+31,2.58917567011788e+35
0.045,0,0.230937778782257,-1053.28848942618,5018150.99357784,-31761735833.7347,536571705569451,-1.05890590246597e+19,1.75130776870862e+23,-2.47735640284119e+27,3.12125008651233e+31,-3.60714027712813e+35
0.046,0,0.0283269376663785,1214.3073944021,-14246884.7834733,121062840702.115,-960410892312128,9.40622243421515e+18,-1.25617954865666e+23,1.88931821276447e+27,-2.74320743792659e+31,3.68426539559385e+35
0.047,0,0.240231085492495,-1387.55305302636,16346848.4400022,-192213744998.296,1.96840428164792e+15,-1.84036399843026e+19,1.74745547108715e+23,-1.88720773956871e+27,2.37262661671617e+31,-3.21394005861501e+35
0.048,0,0.271097528329587,-248.527723181814,-7150916.99468261,147597382827.983,-2.13474573518952e+15,2.57788333165264e+19,-2.7760246560624e+23,2.84222922856535e+27,-2.97159984540627e+31,3.35773356397398e+35
0.049,0,0.120484595967592,894.429919369826,-7182786.58641402,245240497.623957,925285245647322,-1.92210482930804e+19,2.82694132341641e+23,-3.52011634730161e+27,3.99739846629686e+31,-4.37864127881276e+35
0.05,0,0.241605089119525,-810.217393253266,10709246.8653322,-112418961893.523,708172623604833,1.35889407124264e+18,-1.29238747399826e+23,2.58751356643935e+27,-3.8368659130163e+31,4.92187786809533e+35
0.051,0,0.313411962855399,-498.546905845369,-1954026.07229536,79530354614.7273,-1.2058310156259e+15,1.20264177583281e+19,-6.70614651428549e+22,-3.90016338114934e+26,1.86996264496804e+31,-3.58473496796524e+35
0.052,0,0.00668647756731169,1882.821727212,-14965496.3813177,81798557294.0417,-14756775050120.3,-7.47916967401254e+18,1.22530866545892e+23,-1.19130062475735e+27,5.03908846338325e+30,8.57486714235154e+34
0.053,0,0.0446097393481747,-279.121407574729,13577474.2071469,-179318744822.834,1.64079299616368e+15,-1.04062075114498e+19,1.84454764101822e+22,6.53480645825614e+26,-1.1588271912645e+31,1.0448306779969e+35
0.054,0,0.0324355446725401,38.0435329040168,-1991889.82332767,97779172262.5159,-1.74062992170818e+15,2.12443267832737e+19,-1.98880612975637e+23,1.36593218307331e+27,-4.48236562987606e+30,-4.45928615850973e+34
0.055,0,0.261527435350527,-1475.88928467254,9515862.14051073,-72321830737.1582,1.06859076744979e+15,-1.76470037383545e+19,2.443260564446e+23,-2.78461792537329e+27,2.60805608660946e+31,-1.92081434198518e+35
0.056,0,0.205720123683482,315.99516736418,-11254023.72478,130493639366.398,-1.27438421749914e+15,1.47205405851377e+19,-2.03342037888853e+23,2.81237562574176e+27,-3.51635688042877e+31,3.84798816574303e+35
0.057,0,0.0104983038010268,1195.20592852702,-5528476.48029008,-35918426666.6764,1.04519780959453e+15,-1.45722073374862e+19,1.84033151477102e+23,-2.4336494925045e+27,3.29573091848852e+31,-4.27966981777316e+35
0.058,0,0.277212749467291,-1704.61221771328,18219871.1190629,-149240423586.431,712534425226004,2.08445967348195e+18,-1.04607392588726e+23,1.81315380475192e+27,-2.66788727788274e+31,3.74648525291583e+35
0.059,0,0.0613566307737959,1329.57003143486,-19061297.9659984,234224051245.268,-2.40940781617275e+15,1.96191376019595e+19,-1.10230932954638e+23,3.60049689818646e+25,1.11592473637971e+31,-2.37671742928836e+35
0.06,0,0.240957970393735,-1152.23508843778,15591524.1623988,-217697742786.572,2.83917660270818e+15,-3.29759280778454e+19,3.30473923195946e+23,-2.76944905749018e+27,1.76340347440677e+31,-4.07687074164205e+34
0.061,0,0.2438412037178,-39.9895140928941,-6984032.40446988,141805389446.374,-2.258363781955e+15,3.20238096866619e+19,-4.08362153588771e+23,4.64203106135411e+27,-4.65689943310994e+31,4.03450642609647e+35
0.062,0,0.226836746457641,87.5821154517265,-801645.106008794,-38816801039.8685,1.13444735238771e+15,-2.13120297254458e+19,3.35052286735305e+23,-4.67032003841795e+27,5.85055493611647e+31,-6.60175246205673e+35
0.063,0,0.208995079716792,95.5377229903373,-50571.8385184106,-4715995721.15799,-214103788666832,8.46947057201372e+18,-1.87063902046527e+23,3.27976458725434e+27,-4.99425637642212e+31,6.81305533446526e+35
0.064,0,0.154005330854633,331.74193967554,-1485322.83201934,9018740321.83763,-86302922097146.9,-8.01973447432757e+17,5.82243720219503e+22,-1.5406350606958e+27,3.02790161897129e+31,-5.0393560743995e+35
0.065,0,0.346164969938298,-1218.82806948638,9744334.23261362,-70576997246.8915,500258780659876,-3.68641267661312e+18,1.81357790104291e+22,2.516193559658e+26,-1.12559075273675e+31,2.60886144989384e+35
0.066,0,0.359821331384462,-95.4207814165322,-7053761.10036795,105526696498.084,-1.1064928496048e+15,1.00964270009568e+19,-8.66117305771308e+22,6.58298212325527e+26,-2.55784490285992e+30,-5.46027608030055e+34
0.067,0,0.326710281348129,201.055497442498,-1862969.07757478,-32583490036.2508,867457304086492,-1.24007216270043e+19,1.41347058691211e+23,-1.43233804126842e+27,1.31369912893249e+31,-9.86370725862795e+34
0.068,0,0.344258620254516,-114.571116543268,1982671.25950955,-24160870035.6548,-52737426873516,5.77862541761374e+18,-1.14192151655209e+23,1.60535668522411e+27,-1.90850610772294e+31,2.0245585230271e+35
0.069,0,0.260157396604897,526.852144448703,-4031078.16304274,37788209718.3057,-389242003464016,2.11550061325125e+18,2.29890290198222e+22,-8.61563384790771e+26,1.54962522565001e+31,-2.17248113283612e+35
0.07,0,0.0212214458685139,1503.21780699227,-6140453.44296076,13284229728.2879,153787493808678,-3.41087946210012e+18,3.47239195685878e+22,-7.39065139482914e+25,-4.94556808500183e+30,1.28393948735075e+35
0.071,0,0.210089504572803,-1181.74348605709,16867443.4846572,-144582320641.609,992219352136048,-5.27110235343494e+18,1.17142362279738e+22,1.44414055982461e+26,-1.37183533914018e+30,-2.24323665788329e+34
0.072,0,0.153064608668731,365.265324829433,-9716612.4642791,166993633797.564,-1.95756692131148e+15,1.85352588077137e+19,-1.49606691408114e+23,1.01394241051573e+27,-5.46650673932721e+30,2.57465136312846e+34
0.073,0,0.407598820133389,-1590.16667918145,12288987.2203949,-138259703832.777,1.91768398786395e+15,-2.43463945217759e+19,2.69425069336871e+23,-2.63297099732258e+27,2.29170587337132e+31,-1.78376424585201e+35
0.074,0,0.174176216495097,1477.96033965605,-19275345.2389721,198326939437.243,-2.11481637787397e+15,2.53350682971346e+19,-3.12130172058656e+23,3.65379330349391e+27,-3.95002176401072e+31,3.92192738364859e+35
0.075,0,0.234227155157597,-362.697170113579,11560565.6138411,-193704419177.03,2.46294836253058e+15,-2.87612019870514e+19,3.39874142373254e+23,-4.09634721849079e+27,4.86921588790895e+31,-5.54103292219975e+35
0.076,0,0.243719749233669,-42.7230958788716,-2008965.9810684,85221476839.5257,-1.75202964845305e+15,2.64786447973417e+19,-3.4704081148729e+23,4.31561098309454e+27,-5.28493705163122e+31,6.37954409780569e+35
0.077,0,0.255460115067612,-54.3645600496075,73463.8719262665,-13076918986.0504,617339528195230,-1.4882154277623e+19,2.59815527680115e+23,-3.81234102874927e+27,5.10628138027525e+31,-6.528295372808e+35
0.078,0,0.297999162387353,-245.493302088049,1201744.00343459,-7092499949.00832,-37534125758541.9,4.11246543902209e+18,-1.19301122936701e+23,2.38138402828121e+27,-3.89079918512296e+31,5.65209344069301e+35
0.079,0,0.131867793023644,1068.40542580317,-8257213.6890349,59448682130.9154,-418213787677154,2.39307659507954e+18,1.07817378815586e+22,-8.16913276627116e+26,2.00885997916863e+31,-3.70590868552682e+35
0.08,0,0.317356913094318,-1138.22191260283,13863529.9280234,-138992639132.28,1.24697050067637e+15,-1.04642328405464e+19,8.0802243546078e+22,-4.40196107398812e+26,-2.3628017950735e+30,1.40996734180644e+35
0.081,0,0.131558779877807,1196.91460715643,-14670802.3759638,179271361388.217,-1.99964108988562e+15,2.03994153609941e+19,-1.93934107898988e+23,1.72640455493484e+27,-1.36158512674149e+31,7.07482132833951e+34
0.082,0,0.34204216157722,-1290.34324854869,15626688.3223866,-190348983951.642,2.32219898640744e+15,-2.71532584412416e+19,2.98774021657949e+23,-3.095800587439e+27,3.03001226530126e+31,-2.75957403229531e+35
0.083,0,0.273196720350629,466.582610534378,-11035379.6842421,167491781591.035,-2.24808641689699e+15,2.87128866551052e+19,-3.50987639533316e+23,4.08233448099344e+27,-4.51002053985113e+31,4.7375401616481e+35
0.084,0,0.0447775133869017,1472.5013103517,-6325801.88828039,-29533710583.3462,1.23739239271389e+15,-2.1894576356661e+19,3.17923310411819e+23,-4.20237331894275e+27,5.20496002099569e+31,-6.10371887360568e+35
0.085,0,0.397557697175413,-2176.87791069269,22929719.418265,-183851892097.491,970184322898971,1.67181923051205e+18,-1.47993923382681e+23,2.92662207182364e+27,-4.47843771166373e+31,6.08343032397456e+35
0.086,0,0.440251706662669,-227.566392929298,-12239084.4863503,220916765966.36,-2.54310228824625e+15,2.20773954015642e+19,-1.28273968815361e+23,-1.23024246180055e+26,1.91507990215395e+31,-4.0159645532657e+35
0.087,0,0.547260708507714,-629.702303415419,2529181.70211345,-92752106955.4256,1.97024290835448e+15,-2.83535905799164e+19,3.16855715851464e+23,-2.79714894470155e+27,1.68095365429689e+31,1.45961939567695e+34
0.088,0,0.540719197759354,85.7476688600901,-4493105.85306429,44124145884.6598,-859781294592152,1.77763260018408e+19,-2.89781028453168e+23,3.81115040906672e+27,-4.15202621527509e+31,3.66538424609075e+35
0.089,0,0.324986177890748,1403.06069810147,-8280731.12975018,23836118060.4749,127247426455497,-6.19877193479356e+18,1.50588769196412e+23,-2.76621514848036e+27,4.13194517064541e+31,-5.20445345047211e+35
0.09,0,0.500281613023177,-1051.14118776612,15417633.5700447,-148908957435.169,1.08567512748258e+15,-6.02519457421466e+18,-1.05211727579562e+21,9.52224187222519e+26,-2.33556430335246e+31,4.06269132353203e+35
0.091,0,0.259468549045992,1565.60374169997,-16441432.7432089,200159902776.974,-2.19320913403303e+15,2.06032851524762e+19,-1.67340965524884e+23,1.04524954192327e+27,-5.90711686178851e+29,-1.42946971599036e+35
0.092,0,0.0569534166916489,1328.67268420862,1479503.71561119,-112542479648.417,1.96429820743255e+15,-2.61190956348942e+19,2.93553766040801e+23,-2.89599796863935e+27,2.47669603005285e+31,-1.59387180325565e+35
0.093,0,0.523491604182046,-2873.26716897523,26403875.849394,-156676581575.155,278120886796641,1.05864780997061e+19,-2.30556411717391e+23,3.29255897133016e+27,-3.8881263188805e+31,3.9991849576385e+35
0.094,0,0.50921213836622,148.316560008546,-18974680.7655431,285070458793.181,-2.77570824628041e+15,1.91937272888149e+19,-5.4169138498323e+22,-1.10727050302384e+27,2.76353563484174e+31,-4.17859738051142e+35
0.095,0,0.173460464649841,2171.29481079214,-12716716.0259433,-39216550562.9842,2.036582523927e+15,-3.02312142676868e+19,3.10550130979781e+23,-2.29217812836937e+27,7.45493685553863e+30,1.26674614158172e+35
0.096,0,0.525069108572295,-2144.96088162014,27117145.7232759,-250304101850.542,1.32708078110114e+15,4.44692806792842e+18,-2.17786750236946e+23,3.31902011731461e+27,-3.52559493471493e+31,2.68421281621519e+35
0.097,0,0.462112558113933,460.818108738845,-16365621.0775755,273149593200.262,-3.28870424579943e+15,2.90051356902376e+19,-1.54393622798984e+23,-3.97102683634914e+26,2.33376112533947e+31,-3.68080494710497e+35
0.098,0,0.231809838123192,1515.22546029613,-6630519.5438234,-61089195401.884,2.099211292014e+15,-3.38462001886722e+19,3.94882881529517e+23,-3.4516212646056e+27,1.92023021820007e+31,2.58467561514787e+34
0.099,0,0.332004258463917,-558.643491278281,13026288.1615434,-123515287982.983,392775881581436,1.07129665907276e+19,-2.7987325883727e+23,4.23883889149249e+27,-4.83182970826073e+31,4.24294072625405e+35
0.1,0,0.598398652733824,-1601.89539918828,6561158.85144733,40556094145.173,-1.03052886191234e+15,8.94401006349873e+18,1.10518431835467e+22,-1.82691187272028e+27,3.81009051432369e+31,-5.42902264036675e+35
0.101,0,0.171195018483308,2758.21492280843,-27396236.1932669,213405012275.112,-1.08673228362159e+15,3.59750175242983e+17,5.39019734192375e+22,-2.69412901923899e+26,-9.7785053690097e+30,3.00716604317781e+35
0.102,0,0.141947868760144,261.457510445404,15676639.6405254,-270571389830.332,3.04079330858288e+15,-2.59375891278443e+19,1.65295094865725e+23,-7.00522933488652e+26,2.71152183075942e+30,-7.84472095162581e+34
0.103,0,0.0711422703616195,524.828786074986,-1657034.12050213,108855914788.618,-2.38326924059398e+15,3.40749667117207e+19,-3.77058405627518e+23,3.40803673736099e+27,-2.58207998686322e+31,1.79328757247778e+35
0.104,0,0.598088323345529,-3230.08842016658,23599093.1800958,-158742180405.025,1.6813592280819e+15,-2.55340915819018e+19,3.74471020449812e+23,-4.72152514132903e+27,5.10786345621805e+31,-4.83205095175681e+35
0.105,0,0.601909271951443,56.7074192521569,-20639463.1730833,277922364330.607,-2.74374806809588e+15,2.7804363986506e+19,-3.35109486049051e+23,4.45786268005222e+27,-5.76692816524707e+31,6.83236661135865e+35
0.106,0,0.608263377762962,42.619692266028,88279.6047455293,-130158870909.637,2.56333329830506e+15,-3.33415224623094e+19,3.84170450486873e+23,-4.51907764048007e+27,5.63984111646757e+31,-7.16633809467725e+35
0.107,0,0.0813015844765062,3396.66897963956,-21082747.868007,133074292106.945,-1.65378875939056e+15,2.6491490850808e+19,-3.75883340839991e+23,4.77506203191839e+27,-5.83918488239409e+31,7.21183631590258e+35
0.108,0,0.692965567419921,-3755.30388156528,44933958.98981,-414829223512.481,3.44312473963017e+15,-3.20273134388372e+19,3.67665624087045e+23,-4.671369556259e+27,5.93475034393121e+31,-7.39708241116705e+35
0.109,0,0.353501707439461,2221.11169482951,-37542315.3492988,518139430453.816,-5.86176163911656e+15,5.84661581415027e+19,-5.68614227600274e+23,5.88287089905341e+27,-6.63115155458217e+31,7.89482936635687e+35
0.11,0,0.321020555908636,295.349128177219,12090920.2435912,-311744143384.884,5.2131501532639e+15,-6.95768277025974e+19,8.04473402478531e+23,-8.62725430424633e+27,9.11694366499732e+31,-9.89462524883159e+35
0.111,0,0.229613491625767,667.612919439289,-2341699.22762736,90643252216.0534,-2.52733087958267e+15,4.86216474486787e+19,-7.42523909546817e+23,9.71891815011599e+27,-1.15264467138633e+32,1.2970102839015e+36
0.112,0,0.293914106865144,-308.9167223907,6134082.67831993,-53261561678.9559,903973953977834,-2.1552299276062e+19,4.40787425717565e+23,-7.43328385383422e+27,1.07752662363982e+32,-1.40109623648955e+36
0.113,0,0.403417678615012,-591.864640369324,1780566.17312574,27326402225.3046,-506217726786867,8.85837211286519e+18,-1.91017167895932e+23,3.96856945579457e+27,-7.16220130925669e+31,1.12681975233669e+36
0.114,0,0.328232658633446,569.893143187708,-7298651.53140829,57058116799.9056,-187056464877332,-2.00297432645172e+18,6.82155890709424e+22,-1.62826109377762e+27,3.5155105368391e+31,-6.70719743789169e+35
0.115,0,0.295078417349465,307.677589102308,1644731.98118686,-56169644359.9159,711358130661932,-5.64599577859144e+18,2.29115465393778e+22,2.84339391938816e+26,-1.20118168564202e+31,2.96256598081707e+35
0.116,0,0.45820281339537,-924.401208127068,7742656.25907926,-38340093657.041,-111718536814882,5.16915065750538e+18,-6.79453772492096e+22,5.70956085026956e+26,-1.80337495320421e+30,-6.40918111721835e+34
0.117,0,0.455716393154561,116.975131605185,-6539876.05068859,89727178958.3922,-804752506658554,4.35690994171601e+18,5.07304075854704e+21,-4.58545610830479e+26,6.46755974764053e+30,-5.19773474708018e+34
0.118,0,0.761369494518311,-1818.50740948657,12165245.0570436,-117533820485.742,1.30221823826343e+15,-1.32387452831476e+19,1.10573760776108e+23,-6.63178429506678e+26,1.28914179464993e+30,3.250939635121e+34
0.119,0,0.14920449542576,3950.0401118273,-36247867.6669604,304234201147.976,-2.65037170126809e+15,2.48366406610047e+19,-2.39247547390534e+23,2.19817956393798e+27,-1.7981491185612e+31,1.21121445270529e+35
0.12,0,0.738377378181672,-3596.08484059563,47408025.2156554,-525608720013.189,5.21423812926892e+15,-4.94179816250732e+19,4.66586757344863e+23,-4.43516452160133e+27,4.16814470518151e+31,-3.7491077602097e+35
0.121,0,0.199210137532424,3493.8715366889,-44542687.4701531,577677420132.904,-6.93163151875922e+15,7.63126210735365e+19,-7.89995268435473e+23,7.89557511595749e+27,-7.74795523828735e+31,7.48749262145402e+35
0.122,0,0.630626624105849,-2602.34971069937,38297222.6325427,-520427579342.609,6.89873726624099e+15,-8.68901009509497e+19,1.02536508772879e+24,-1.1405860385078e+28,1.2127356582079e+32,-1.24881710976171e+36
0.123,0,0.619316047044875,178.943338671809,-17465934.267507,350270287372.102,-5.46968234055354e+15,7.77009234869852e+19,-1.03402510598777e+24,1.29382819282252e+28,-1.52948492577601e+32,1.72291764654692e+36
0.124,0,0.666368794804195,-186.736263820634,2297542.14003791,-124117696858.988,2.97966347972201e+15,-5.30757515945004e+19,8.21535742434856e+23,-1.16570160228823e+28,1.54517557395137e+32,-1.93168066524984e+36
0.125,0,0.168551912469252,3238.91543411604,-21531353.3430795,149766997242.758,-1.72077905002888e+15,2.95268851535383e+19,-5.18882542977271e+23,8.42031565207681e+27,-1.26126994215047e+32,1.76307873399319e+36
0.126,0,0.52918644401372,-2152.92228726065,33871282.2147614,-348109471110.244,3.12856459133931e+15,-3.04707411004257e+19,3.76941990382937e+23,-5.62763074258325e+27,8.82483770742144e+31,-1.34670842863823e+36
0.127,0,0.222018206062272,2043.38610446627,-26363123.4171745,378403051976.584,-4.56445804824251e+15,4.83364316429634e+19,-4.95167360013547e+23,5.47945564008842e+27,-6.97805351076472e+31,9.92769036603684e+35
0.128,0,0.545869141948243,-1920.17255663887,24901048.3214126,-322065940978.796,4.40056570684595e+15,-5.63228386626638e+19,6.57553852511784e+23,-7.24255698899491e+27,7.99324192382213e+31,-9.40613369879403e+35
0.129,0,0.180182889048553,2412.88629439198,-27224157.2352282,327487333160.969,-4.08087823756543e+15,5.32842264395955e+19,-6.88604071497112e+23,8.45742346494437e+27,-9.86399778384857e+31,1.12195160499977e+36
0.13,0,0.526742082237152,-2060.96690854778,28106291.2376531,-347619959898.816,4.24146927988549e+15,-5.22862007840195e+19,6.63250029542405e+23,-8.49303286744452e+27,1.06492471384998e+32,-1.28878279958701e+36
0.131,0,0.26696343205488,1748.88446477219,-23934542.7531896,326936868776.326,-4.23788278590236e+15,5.32720769223536e+19,-6.63179930680106e+23,8.33338339327922e+27,-1.05712567585752e+32,1.33318969585186e+36
0.132,0,0.280211577826113,35.0667512785843,10761690.387465,-217940001535.974,3.42288254551905e+15,-4.81267036361183e+19,6.37028362926012e+23,-8.16856215609852e+27,1.03674042603918e+32,-1.3154787737173e+36
0.133,0,0.783980279287864,-3047.61765262142,19376749.9848423,-54219331345.5331,-1.0277311692604e+15,2.79537519292937e+19,-4.77917122943776e+23,7.00421880882047e+27,-9.53203397068652e+31,1.25016908492454e+36
0.134,0,0.853806787894464,-322.531243092847,-17109832.1174629,229222255541.438,-1.78129017201873e+15,4.74310671168188e+18,1.45719717754902e+23,-3.91699624811123e+27,6.86035577078256e+31,-1.02977878313225e+36
0.135,0,0.749421365428223,772.642164479956,-6881792.72514416,-64182988853.1233,1.8428196113632e+15,-2.27689034145449e+19,1.72902642534857e+23,-1.71779286688679e+26,-2.35167304883392e+31,5.78610178251059e+35
0.136,0,0.301618825400859,2932.4328939031,-13580540.0040242,42149565071.6486,-667971986628986,1.5770524311608e+19,-2.42104527856674e+23,2.60752739942491e+27,-1.74688288316819e+31,-3.786760649566e+34
0.137,0,0.102954727322963,1369.69926473378,9804592.02964765,-146906787354.061,1.18808794869202e+15,-1.16624514716449e+19,1.72336573232427e+23,-2.60353447492163e+27,3.27388285134335e+31,-3.15480892569732e+35
0.138,0,0.23189363137301,-687.855283877181,12924706.6558961,-19673704887.2115,-798827172590228,1.24817030852402e+19,-1.5168981220882e+23,2.03565223907685e+27,-2.91442128957921e+31,3.88773006246951e+35
0.139,0,0.762279166423077,-3211.6775022951,15868449.162493,-18584662024.8849,-6721939646301.13,-4.97392341560619e+18,1.09642547445976e+23,-1.64170571598481e+27,2.31020062153957e+31,-3.28221337725971e+35
0.14,0,0.707215118660763,465.267785253731,-23091904.8648558,244793692575.72,-1.65540225684938e+15,1.03631618347299e+19,-9.63731681068772e+22,1.29426561310878e+27,-1.844434203315e+31,2.61003040411007e+35
0.141,0,0.921476414098399,-1227.02547346944,10634458.6274896,-211848984940.73,2.86878438953199e+15,-2.84273121063745e+19,2.43760438811123e+23,-2.13737463183663e+27,2.15621533785479e+31,-2.51353231718955e+35
0.142,0,0.264292215129413,4249.48841322378,-34415926.8748801,283106689326.049,-3.10981538966122e+15,3.75617046994894e+19,-4.14609041920302e+23,4.1367862503331e+27,-3.94241084429281e+31,3.83206302424529e+35
0.143,0,0.654677199066729,-2330.93884797328,41336069.4041198,-475938653629.799,4.76935797787961e+15,-4.9506637490112e+19,5.4705011328622e+23,-6.04210301755554e+27,6.39555270250049e+31,-6.4956641877429e+35
0.144,0,0.750407637993049,-481.17297742256,-11612319.2547513,332558403195.049,-5.0789858909016e+15,6.1873842615408e+19,-6.99794049499824e+23,7.83386035397723e+27,-8.71822820273719e+31,9.49606198207417e+35
0.145,0,0.264274905587559,3175.70135791013,-22982892.5778477,71545033641.0946,1.63856459822677e+15,-4.21926497900508e+19,6.53742798200014e+23,-8.50353991105645e+27,1.02642897765209e+32,-1.19263776528202e+36
0.146,0,0.336620616457884,-331.674385610522,22026514.4319881,-282771582531.821,2.22668104568853e+15,-3.7070204498269e+18,-2.4164435141262e+23,5.62403462385729e+27,-8.87483757959249e+31,1.20238466374389e+36
0.147,0,0.794130541521591,-2753.20706121887,15223252.4534611,42624965440.8815,-2.04357124538602e+15,2.68275686820241e+19,-1.91908201264716e+23,-3.11108906102296e+26,3.72712443711851e+31,-7.91564905216734e+35
0.148,0,0.676591572735293,858.407616824928,-22684134.199403,238179106289.66,-1.2294637303074e+15,-5.1044056570788e+18,2.00546529222132e+23,-2.46565008980702e+27,1.35447700033243e+31,1.48903529986443e+35
0.149,0,0.667919858521319,174.686285163,4292403.38334663,-169424123545.068,2.56057840525584e+15,-2.38153715175926e+19,1.17643705934025e+23,5.19843239496865e+26,-1.87504497850984e+31,2.02913224080346e+35
0.15,0,0.879838127296646,-1212.02684172334,8715499.00401105,-27829249355.7405,-888959649775080,2.16667015265797e+19,-2.85737390617964e+23,2.53479637501521e+27,-1.26686695184335e+31,-3.81105226264545e+34
0.151,0,0.632635567535874,1672.28582000934,-18122206.3605753,168639200230.014,-1.2347682848207e+15,2.17923569423576e+18,1.22356403297164e+23,-2.56336318437719e+27,3.20296148963877e+31,-2.80880735239363e+35
0.152,0,0.987521840349623,-2111.02157015927,23770379.6767,-263210674726.958,2.71342236314654e+15,-2.48094126026569e+19,1.69629041262367e+23,-2.9791048487195e+26,-1.42238705966726e+31,2.90534666411778e+35
0.153,0,0.620633720259804,2423.25372741056,-28487740.8000079,328329902836.872,-3.71659720819139e+15,4.04001728146986e+19,-4.09732490572406e+23,3.64063117300814e+27,-2.47546463714366e+31,6.62827079174911e+34
0.154,0,0.106585048809965,3350.15730793366,-5841340.03636853,-142169703810.511,2.95536021992518e+15,-4.19146222601715e+19,5.17152889210925e+23,-5.82355595068027e+27,5.94662362846705e+31,-5.2923227325409e+35
0.155,0,0.149282566718134,-146.617214840562,21958782.1224443,-174706733390.364,205411233186719,1.72668094604677e+19,-3.71733843617957e+23,5.58403287425912e+27,-7.16681776047091e+31,8.23898934736233e+35
0.156,0,0.804826756459833,-3999.57004447803,24219574.181125,-14348579678.507,-1.00686716385962e+15,7.61873761280335e+18,6.0536484138532e+22,-2.71478947549089e+27,5.21288877984705e+31,-7.77701868700114e+35
0.157,0,0.167466918479663,4122.56727928815,-51028130.2881914,472832876458.617,-3.06218949543997e+15,1.29254755998697e+19,-3.34044314464389e+22,5.90104603913711e+26,-2.07565409493917e+31,4.5780897829425e+35
0.158,0,0.39625085253481,-1318.36596354635,34174336.3893063,-535237200929.724,6.33346292860761e+15,-5.90390807020557e+19,4.5226689019406e+23,-3.05257742238493e+27,2.28931215208892e+31,-2.74238571548641e+35
0.159,0,0.257601378213142,989.114354064906,-14495741.4291303,305711164156.786,-5.2825927713106e+15,7.29753372508536e+19,-8.29433071328584e+23,8.05354913214005e+27,-6.97906779669657e+31,5.82439351664966e+35
0.16,0,0.95377582594497,-4258.18341378333,32976879.0642921,-298307891046.03,3.79476613011925e+15,-5.70244325776718e+19,8.1668203764344e+23,-1.03417868232038e+28,1.15577099028891e+32,-1.16472908499987e+36
0.161,0,0.530092450131223,2775.78161662111,-44186576.9225295,484819709867.339,-4.92063645631032e+15,5.47586257345084e+19,-7.02277304814975e+23,9.54260288505428e+27,-1.24922480276706e+32,1.51098382905544e+36
0.162,0,0.288281474685033,1634.43700046128,7156840.23810954,-322452123255.058,5.07122871238575e+15,-6.27750249003121e+19,7.38438077466346e+23,-9.05150281116275e+27,1.16817151589355e+32,-1.51871971865075e+36
0.163,0,0.397417956910996,-570.855386602529,13851674.3425431,-42126731576.5626,-1.76001775786685e+15,4.29073579490207e+19,-6.63894148213196e+23,8.81001054327395e+27,-1.12215375958052e+32,1.43889749029775e+36
0.164,0,0.156178091716901,1629.91531218451,-13829696.0263435,173909976979.916,-1.3576789142323e+15,-2.51792779315833e+18,2.85260503784445e+23,-5.96193757339121e+27,9.27967934480113e+31,-1.287941480215e+36
0.165,0,0.49173600673238,-1995.10566239909,22775695.6736703,-230003878498.039,2.53779164310797e+15,-2.44772582391634e+19,1.38045737794405e+23,9.23556929874658e+26,-4.32427491582979e+31,8.54521763989508e+35
0.166,0,0.265393682736037,1533.72435214437,-22168544.3406057,282363248231.994,-3.21914469347847e+15,3.61704722426652e+19,-3.81060099441558e+23,3.26208002059049e+27,-1.47050726063109e+31,-1.79107829800983e+35
0.167,0,1.05412349896756,-4846.34890510508,40093746.0775238,-391223232447.987,4.23219333519014e+15,-4.68167038533076e+19,5.21405841580336e+23,-5.67024261506725e+27,5.61254704104684e+31,-4.45127661158931e+35
0.168,0,0.707871413859854,2281.76398182832,-44774675.3483191,533206160256.879,-5.80823450889414e+15,6.30845993916117e+19,-6.90513272005294e+23,7.61449282217341e+27,-8.34683327462044e+31,8.77093156397999e+35
0.169,0,1.16382526625298,-2759.63485619903,31674530.333387,-480256036388.975,6.36697683602218e+15,-7.649332310676e+19,8.769496126324e+23,-9.8482744271772e+27,1.0971800185371e+32,-1.21378832525324e+36
0.17,0,0.924979933510347,1603.61617871908,-27408672.5531983,371180711542.772,-5.34886491143818e+15,7.36023509253714e+19,-9.42976891908932e+23,1.14340156436244e+28,-1.33712370787286e+32,1.52944272202225e+36
0.171,0,0.676171243607715,1666.50875026384,-405288.238268564,-169563194225.613,3.39662601331245e+15,-5.49379917675815e+19,8.0750455938967e+23,-1.09970896778352e+28,1.40923526112913e+32,-1.72544077860531e+36
0.172,0,0.197135368652423,3113.93220225051,-9108436.22931638,54707960316.1014,-1.4086375054483e+15,3.01831406320447e+19,-5.34701374246461e+23,8.43164045398099e+27,-1.22054220720487e+32,1.65211577190521e+36
0.173,0,0.681387998495755,-2939.33196303486,38029591.3141474,-296238591072.257,2.20560324674069e+15,-2.27092072163613e+19,3.32276175426936e+23,-5.44620774401986e+27,8.71791190573615e+31,-1.31441271447781e+36
0.174,0,0.840169954943639,-897.928112512704,-12813099.5117818,319343385074.51,-3.86750702817106e+15,3.81599348484009e+19,-3.82462911527957e+23,4.49055289193397e+27,-6.24253506358722e+31,9.39822183586838e+35
0.175,0,0.380692709188274,2985.85956516542,-24406608.0414279,72953877788.4194,1.54672639409365e+15,-3.4007991260286e+19,4.53386722006161e+23,-5.25150315250958e+27,6.12074980895845e+31,-7.76727679571319e+35
0.176,0,0.908747427519673,-3220.04457556239,38989839.8935673,-398338179501.599,2.9619454460678e+15,-8.90536695397823e+18,-1.57574127622469e+23,3.83747289549746e+27,-5.70976508890177e+31,7.4324698710881e+35
0.177,0,0.724725940574872,1251.04457964337,-28083629.0586128,421359248323.303,-5.14987559028189e+15,5.09699236412933e+19,-3.76302579842866e+23,1.37585262802557e+27,1.54489192393735e+31,-4.55647814851628e+35
0.178,0,0.81417753665245,-468.30871862247,10799589.6941748,-244232100152.689,4.181065284787e+15,-5.8619209837143e+19,6.88524998489773e+23,-6.69083021921844e+27,5.06961603095094e+31,-2.21650855402217e+35
0.179,0,0.969164680307015,-882.386603295874,2605810.59239547,51435849826.9625,-1.85694783308011e+15,3.79269162557418e+19,-6.06492423317561e+23,8.1357748643162e+27,-9.31536641558435e+31,9.03879370087613e+35
0.18,0,0.487636714077318,3115.96791766878,-25126845.3743551,174302969611.214,-772629780731994,-6.80404054268834e+18,2.80927435798732e+23,-5.57425131671165e+27,8.61260997715131e+31,-1.12631488684516e+36
0.181,0,1.32056720893356,-5144.96658182909,51906332.0018518,-484050122056.566,4.1371195160183e+15,-3.08563905826844e+19,1.51228757959471e+23,8.13483191885092e+26,-4.01164111523336e+31,7.92982404633665e+35
0.182,0,0.941358580824646,2467.25477329946,-47815782.6728286,626497926955.814,-6.97753881069192e+15,6.98374951224144e+19,-6.32738407188131e+23,4.92683772011763e+27,-2.58604500858251e+31,-8.93567996320873e+34
0.183,0,0.729498040797001,1415.99949410588,6592474.56612478,-341694004805.455,6.08183532151335e+15,-8.20435674220557e+19,9.54241137501043e+23,-9.97131346625375e+27,9.36144611553896e+31,-7.50821810357931e+35
0.184,0,0.497080021215243,1544.77407562633,-818241.782371111,46540156440.9727,-2.43817965626093e+15,5.35161127744725e+19,-8.51573045607335e+23,1.13448243791152e+28,-1.33924356866458e+32,1.42965424349044e+36
0.185,0,0.998754341974525,-3069.86614069851,28996658.8913299,-187402563515.231,1.4702027292231e+15,-2.45516279578652e+19,4.90374750897116e+23,-8.42974112199978e+27,1.24225857335695e+32,-1.62181529892317e+36
0.186,0,0.83919203119222,1081.47527219391,-26074747.9345455,345980583405.993,-3.35151283504365e+15,3.02986530723246e+19,-3.44618535048052e+23,5.24544240507212e+27,-8.59052401989418e+31,1.32004212221898e+36
0.187,0,0.12878047133598,4543.0715771334,-21765287.9810111,-26924231795.2822,2.34179723242488e+15,-3.57654259534592e+19,4.15069100467723e+23,-4.77300877853385e+27,6.29400942300308e+31,-9.35058481042513e+35
0.188,0,0.868234138087308,-4567.81126946254,57239883.8591601,-496466627641.428,2.95157484095704e+15,-3.84759143260632e+18,-2.00401504694027e+23,3.86606055190487e+27,-5.42726739497139e+31,7.36369707618776e+35
0.189,0,0.752126661707861,803.399260229203,-33733083.6446056,571469865474.207,-6.70961723337371e+15,6.07088803865385e+19,-4.05758873691688e+23,1.29207486136179e+27,1.61550360299946e+31,-4.42347022359934e+35
0.19,0,1.08809885453097,-2039.49552432846,17864630.3453861,-324116192181.177,5.62580169836759e+15,-7.7494680987523e+19,8.68325727547828e+23,-8.00597342542063e+27,5.84366878342368e+31,-2.65871527334942e+35
0.191,0,1.17912135307487,-503.940452551919,-9639164.44949398,172768563244.654,-3.12123579188631e+15,5.4945973650535e+19,-8.31996339854757e+23,1.06822716189791e+28,-1.17418539331847e+32,1.10500731810189e+36
0.192,0,1.19314364240818,-22.559487305187,-3022582.79148253,-41529343484.4231,1.34592849804694e+15,-2.80596775041637e+19,5.21404028218553e+23,-8.50185161547655e+27,1.20518672734621e+32,-1.49486598388065e+36
0.193,0,0.970612214048288,1462.18065212188,-9332428.02444863,39680809540.1048,-510202254489728,1.1658638264084e+19,-2.4948141565514e+23,4.84228449159178e+27,-8.38239209165786e+31,1.28368057848716e+36
0.194,0,0.638328437468729,2151.34026949372,-4340968.62633966,-31316241169.934,446017380914019,-6.00731081024002e+18,1.10969732451439e+23,-2.26412295799143e+27,4.46383746658058e+31,-8.06949760270051e+35
0.195,0,1.41549039178426,-4822.36097097053,43821194.2082097,-302705949785.461,1.70607266520561e+15,-7.92313861975128e+18,1.20800637387433e+22,6.20894362996823e+26,-1.81201496423351e+31,3.94201265595661e+35
0.196,0,1.02829938717585,2489.37273198671,-45929059.5796515,563868526326.508,-5.44513157816684e+15,4.49396549613382e+19,-3.32230235603557e+23,2.16415758732602e+27,-9.70439980115486e+30,-5.27851094403474e+34
0.197,0,0.740293309630816,1866.16402734266,3901732.93015304,-312933259870.843,5.50777713872207e+15,-6.88125696950136e+19,7.1473083734068e+23,-6.57880328976921e+27,5.49420928278601e+31,-4.06287926655473e+35
0.198,0,1.12256697961428,-2347.42893134802,26473749.4063231,-141905594242.108,-1.07306409487078e+15,4.13306423532197e+19,-6.9189569990698e+23,8.83715242652397e+27,-9.68588521461053e+31,9.53831098055709e+35
0.199,0,1.19432137598584,-400.242240662919,-12224642.6069776,243080469350.911,-2.41901830395778e+15,8.46701486815056e+18,2.06311508772829e+23,-5.64152107663618e+27,9.09531864116766e+31,-1.17992298722083e+36
0.2,0,1.48000238974005,-1747.64249813741,8471929.85283972,-130015787033.12,2.34364681762394e+15,-2.99215228459889e+19,2.41245921198707e+23,-2.20883505935424e+26,-3.40371010576124e+31,7.85080979476594e+35
0.201,0,0.914403935742992,3599.16237984571,-33597416.3205367,264382339055.556,-2.47825410070261e+15,3.02943329160112e+19,-3.78311265187792e+23,3.89283954250735e+27,-2.58562706890967e+31,-5.1208488251928e+34
0.202,0,1.27641046193433,-2230.25435873221,36619448.0441768,-441151582248.529,4.43311854095792e+15,-4.34272929963298e+19,4.63202214364636e+23,-5.28713055120569e+27,5.76781477079023e+31,-5.24910454176119e+35
0.203,0,0.820142696770755,2908.56532380515,-32287053.9469159,432896036056.422,-5.49123593656051e+15,6.23537349377258e+19,-6.64635721003244e+23,7.08634876044813e+27,-7.77428500420202e+31,8.50854370079095e+35
0.204,0,0.907759081884471,-509.624343648809,21467515.0667692,-337682642593.191,4.84091232050235e+15,-6.4910360661646e+19,7.99553106375328e+23,-9.19928659113533e+27,1.0232221356719e+32,-1.13134782603424e+36
0.205,0,0.211952591332773,4411.81193385484,-30931456.4751969,329229704778.817,-4.18989416616223e+15,5.67345920403506e+19,-7.64216758070442e+23,9.82437632929194e+27,-1.19519380071033e+32,1.39378844906e+36
0.206,0,0.708281252746842,-3079.62791195572,47061324.803085,-490045445984.783,5.14765512588653e+15,-5.86667759910838e+19,7.25022761669724e+23,-9.35612231199611e+27,1.20501276498275e+32,-1.50794868445212e+36
0.207,0,0.797767466504617,-527.869491982303,-16020221.9051515,396216504855.896,-5.56770454914158e+15,6.73212728888042e+19,-7.91555397857051e+23,9.52821112992271e+27,-1.18642609341192e+32,1.50243138466333e+36
0.208,0,0.578789807940729,1408.04872027374,-12165263.2876533,-24130501869.9857,2.63968924699907e+15,-5.15542977167023e+19,7.46794097459901e+23,-9.66464154720743e+27,1.20580790168832e+32,-1.50294285612314e+36
0.209,0,0.816493810723028,-1463.5922746814,18041482.9016372,-189794343267.349,1.04146601154367e+15,1.00293810800624e+19,-3.8677310955006e+23,7.12058006912027e+27,-1.05446271786895e+32,1.41998238458877e+36
0.21,0,0.596251219659886,1410.9679592728,-18059417.1467638,226806343227.217,-2.61743762079935e+15,2.29922543994484e+19,-8.15438286773632e+22,-1.91615219536874e+27,5.67575208876562e+31,-1.01890310894331e+36
0.211,0,0.494747866779385,663.512546490515,4689452.5780927,-142879287212.564,2.32231079833545e+15,-3.10333690907146e+19,3.39444810778944e+23,-2.64569903562929e+27,4.59775481944896e+30,3.275044637904e+35
0.212,0,0.65495102332446,-983.352213586426,10347568.7485666,-35594716507.7657,-673461871290620,1.88159611282924e+19,-3.13143340208889e+23,4.09984561888566e+27,-4.23838979677581e+31,2.95284026145249e+35
0.213,0,0.224231990689406,2727.5009498174,-23319132.6374044,211554013582.905,-1.55328085523776e+15,5.53451438388228e+18,8.336508903691e+22,-2.49036874372892e+27,4.1398402597829e+31,-5.26364751774234e+35
0.214,0,1.12663762220665,-5651.93908418446,52653590.5702914,-477395766650.41,4.32920732188458e+15,-3.69658381854439e+19,2.67109984101185e+23,-1.15549014782487e+27,-8.37501265607058e+30,3.12601056845412e+35
0.215,0,0.525202918915241,3792.56686165641,-59329874.4761158,703564481246.831,-7.42017097330605e+15,7.38259515846983e+19,-6.96172490587555e+23,6.05323321917322e+27,-4.5304662161817e+31,2.32181546896888e+35
0.216,0,0.831970334462037,-1914.88155072138,35851539.7818819,-597909781662.205,8.17626616197938e+15,-9.79880202232784e+19,1.07950849766516e+24,-1.11570368640581e+28,1.081406862852e+32,-9.64227869218825e+35
0.217,0,0.366922033290173,2932.05606871656,-30454383.9776288,416554372457.186,-6.37286832009195e+15,9.14002333037017e+19,-1.18982350898241e+24,1.42575745180449e+28,-1.59678710358025e+32,1.68275488978291e+36
0.218,0,1.42591822347983,-6647.26855217436,60194417.2441002,-569600456537.849,6.19606319860314e+15,-7.89645841831843e+19,1.07028913612705e+24,-1.41989313109472e+28,1.78779690664537e+32,-2.12644722038709e+36
0.219,0,0.742117069303185,4298.23729809501,-68758478.2537991,810181974672.545,-8.66932963459108e+15,9.34005767267802e+19,-1.08294080727423e+24,1.3527848662735e+28,-1.74193214763552e+32,2.21756114547478e+36
0.22,0,0.208857739383482,3353.71010815917,5910029.88750327,-468912464115.51,8.03492354746804e+15,-1.04943580563412e+20,1.24614649500988e+24,-1.46331569727024e+28,1.76926844148458e+32,-2.20594348843388e+36
0.221,0,0.775724388336674,-3560.57450607935,43440106.7660425,-235940193100.333,-1.46144998552189e+15,5.964094935496e+19,-1.03387089690371e+24,1.43236929897154e+28,-1.81922346809289e+32,2.25450937715344e+36
0.222,0,1.16721043241046,-2464.31114024742,-6868425.62537468,315951852769.344,-3.46754982552058e+15,1.26189369325326e+19,2.95191946132415e+23,-8.34760508153493e+27,1.42415157080648e+32,-2.03754767817781e+36
0.223,0,1.51795423077861,-2213.24480112822,-1562656.67788164,-33307345045.3117,2.19335638075536e+15,-3.55610178331181e+19,3.02765828833907e+23,-4.94616293737105e+25,-5.21072600887338e+31,1.22181628542332e+36
0.224,0,0.664628184654223,5350.41192556003,-47529030.0562835,288940927697.342,-2.02534860781712e+15,2.65037637217053e+19,-3.89897650882177e+23,4.35197793046631e+27,-2.76658502943715e+31,-1.53304201552173e+35
0.225,0,0.979228062084105,-1988.0381393224,46093732.6825675,-588186698024.387,5.51155198229778e+15,-4.73620222484259e+19,4.6413216363696e+23,-5.36573175613893e+27,6.10553375050106e+31,-5.57501609342082e+35
0.226,0,1.22967973790037,-1589.36635971533,-2493454.51809791,305115285959.493,-5.6113398238211e+15,6.98806161415817e+19,-7.36655329009621e+23,7.54488239813451e+27,-8.11186279632934e+31,8.93280331247868e+35
0.227,0,1.21836495966311,51.8814673554303,-10306433.0920725,49125774276.6084,1.60715838020048e+15,-4.5338116312008e+19,7.23792221203373e+23,-9.17531773670647e+27,1.05050880472336e+32,-1.16969737077131e+36
0.228,0,0.694598199958704,3270.5119863853,-20231706.6631686,62452076788.7626,-84073551642774.5,1.062049071139e+19,-3.51454597249614e+23,6.75413972601422e+27,-1.00070263884197e+32,1.28867147919282e+36
0.229,0,0.703789669111974,-78.7765974708369,21032088.5273548,-259245043959.566,2.02170141614287e+15,-1.32357538360741e+19,1.49886620405476e+23,-3.14907602763979e+27,6.22062830754187e+31,-1.01939419170573e+36
0.23,0,0.820195641634372,-755.307185144984,4252949.98394805,105336641156.662,-2.29002525760929e+15,2.70895507173549e+19,-2.53389889805152e+23,2.53393616102027e+27,-3.57019646737487e+31,6.15031763718299e+35
0.231,0,0.661023659058559,973.616507223926,-10862784.819423,94986371896.0951,64397080782634.3,-1.47848244817085e+19,2.63039889051898e+23,-3.24453448077393e+27,3.63058537041541e+31,-4.52395744436557e+35
0.232,0,0.822819248087167,-1045.431652743,12685004.4780147,-147946264206.637,1.52640672379078e+15,-9.19016886077632e+18,-3.50734963704713e+22,1.87220110849866e+27,-3.21419193724188e+31,4.30014568950634e+35
0.233,0,0.819187308142375,-9.1505732839116,-6507219.30754901,120557011482.568,-1.68680354301551e+15,2.01877098746063e+19,-1.84603008930513e+23,9.40119003634635e+26,5.84703487009758e+30,-2.38585531714173e+35
0.234,0,0.308640730545068,3174.66662733239,-20012512.0189032,84931175179.8791,223176351330934,-1.19949783954731e+19,2.02164138533245e+23,-2.42994536767301e+27,2.11773316691639e+31,-9.63984803377354e+34
0.235,0,0.840407061383472,-3376.31161331855,41157555.7311511,-384371399164.667,2.94936480468934e+15,-1.71374222288504e+19,3.23992318635319e+22,1.06582262153698e+27,-2.19581098613965e+31,2.7100372174977e+35
0.236,0,0.786616127038201,298.489170751095,-23077547.2253567,403504502755.405,-4.9499425320822e+15,4.96342031801312e+19,-4.19599203753676e+23,2.84092602296213e+27,-1.11644732988323e+31,-6.77077182487417e+34
0.237,0,0.800695700771068,-130.274686218812,2693170.27064223,-161842206819.667,3.55106907276368e+15,-5.34037738669688e+19,6.47354737325389e+23,-6.7039238937965e+27,5.99782818822413e+31,-4.47112357465593e+35
0.238,0,1.33527345548632,-3404.5362585633,20581825.271519,-112459756655.396,-309386960244592,2.42433886898767e+19,-4.87731844842579e+23,7.13075511795035e+27,-8.69186251924514e+31,9.22974128360544e+35
0.239,0,0.7767974309761,3460.26146173768,-43128762.8940621,400336786453.969,-3.22258225841001e+15,1.83134348280917e+19,3.71216669317277e+22,-3.29601162191488e+27,6.54948070755314e+31,-9.57480169942936e+35
0.24,0,0.648416247047103,757.874583915546,16964633.1975949,-377458570737.564,4.88647891016047e+15,-5.09509383812352e+19,4.3526050597305e+23,-2.50281718558083e+27,-4.9650839134592e+30,4.42478813196274e+35
0.241,0,0.910453767102014,-1697.80501291269,15430876.4226773,9534180457.20195,-2.43015204979341e+15,4.59595034910029e+19,-6.08830581640362e+23,6.5601164020159e+27,-5.69512220821364e+31,3.26800810999889e+35
0.242,0,1.06786960822762,-1044.24041066919,-4097501.42202337,122652749548.605,-711090191070317,-1.07902534679887e+19,3.56423642254894e+23,-6.06348073334692e+27,7.9307023645482e+31,-8.56121648350828e+35
0.243,0,1.23949078402529,-1136.91190078484,589011.156942274,-29432299646.746,955191680704034,-1.04692940818388e+19,-1.94966599469411e+21,2.25039061541428e+27,-5.22204700027113e+31,8.26245098840901e+35
0.244,0,1.09149889189114,868.631047907431,-12599168.3610951,82893320304.5688,-705860937517727,1.04348896966634e+19,-1.31331816663503e+23,8.13270643221835e+26,9.01917780792605e+30,-3.84606441131338e+35
0.245,0,0.176859336579988,5686.12957199852,-30286892.2276053,111258958984.412,-178818660479498,-3.30839951828219e+18,8.63207406860858e+22,-1.36727526416408e+27,1.37011649178018e+31,-2.94862671613414e+34
0.246,0,1.10025555851032,-5863.81118010407,72563767.2187441,-646298833244.336,4.76108705426162e+15,-3.10496734282304e+19,1.74394280532726e+23,-5.54146570172607e+26,-5.10250107129945e+30,1.18108281687607e+35
0.247,0,0.607459843549399,3029.84617805289,-55866149.7815987,806817005715.102,-9.12980040481556e+15,8.7284137623751e+19,-7.43616579458155e+23,5.7692514083521e+27,-3.97435426584578e+31,2.17775461964352e+35
0.248,0,1.18262029296495,-3682.20370666908,42170879.499474,-615881079218.884,8.93759496321927e+15,-1.13509000944906e+20,1.26157851173578e+24,-1.25993971898315e+28,1.15423697072406e+32,-9.75086093951502e+35
0.249,0,0.581328549790209,3706.75430081351,-46421758.4153657,556602426251.844,-7.36601861541627e+15,1.02423591263457e+20,-1.35657594315582e+24,1.64490265125867e+28,-1.82510729113423e+32,1.87200338361817e+36
0.25,0,0.540082086386825,188.013061002875,22094425.3427865,-430381046497.925,6.20039229410295e+15,-8.52282091173943e+19,1.17888079555006e+24,-1.59286160704751e+28,2.03413041054497e+32,-2.42465719571123e+36
0.251,0,1.70033709020459,-7366.22530958752,47482474.6539351,-159720600249.141,-1.69858891156805e+15,4.96117321690611e+19,-8.47028959246645e+23,1.27268693060454e+28,-1.80019920309868e+32,2.40886939641346e+36
0.252,0,0.75616967209429,5852.08418620853,-83040221.811554,820129144856.528,-6.15804482805188e+15,2.80415005858978e+19,1.35272524889882e+23,-6.16913846866445e+27,1.1869481876356e+32,-1.87650243794233e+36
0.253,0,0.660305684259961,523.670585843112,33456012.6555307,-731739580911.182,9.7494403507849e+15,-9.99511066109479e+19,8.0434785326882e+23,-4.20646096082895e+27,-1.22980642751079e+31,8.22637264068341e+35
0.254,0,1.82738848268651,-7416.36950744039,49905397.8042753,-103606156320.283,-3.9436663334793e+15,8.60096152468212e+19,-1.16826675094742e+24,1.23942246113685e+28,-1.04320619277175e+32,5.78504047600911e+35
0.255,0,1.59079695435898,1397.28573736701,-55353550.5441218,661313437354.107,-4.80740962146349e+15,5.45400866415287e+18,5.0580867409998e+23,-1.05154090624457e+28,1.43925387971205e+32,-1.55974633906398e+36
0.256,0,0.21400258161602,8563.68265192114,-45054725.3949431,-64387737917.4322,4.55739125365374e+15,-5.88341986561769e+19,4.04062583452856e+23,6.36368847294852e+26,-7.00307551901044e+31,1.3439615393676e+36
0.257,0,0.390557297905987,-1193.60589120529,61277587.3365767,-668090766050.734,3.79510461898638e+15,4.76288644345982e+18,-3.99383108936815e+23,5.04768635133625e+27,-2.77322484716318e+31,-2.65436105595465e+35
0.258,0,0.657733573535567,-1766.34287986921,3607472.9159398,362112544369.904,-6.47135975164026e+15,6.45081481469841e+19,-3.75571108160948e+23,-1.47166865271368e+26,3.26216218801e+31,-3.79192579792358e+35
0.259,0,1.05215876552532,-2569.84425169689,5061579.04686754,-9162702532.70934,2.33145264950813e+15,-5.52912499656736e+19,7.52618710014774e+23,-7.08911138089893e+27,4.36359509198146e+31,-6.94377174147864e+34
0.26,0,1.64276940189457,-3807.42606034496,7795124.86620192,-17214050685.0431,50666166657467.3,1.43217083128533e+19,-4.37219334923392e+23,7.47424569316592e+27,-9.14964642020032e+31,8.49128644607039e+35
0.261,0,1.14698613219995,3015.71131496103,-42864418.0517625,318382052519.455,-2.10935040842317e+15,1.3576912788249e+19,4.591592264447e+21,-2.77434748990126e+27,6.43727030862865e+31,-9.79173165794485e+35
0.262,0,1.59224472162515,-2898.15923355752,37153819.5942154,-502701938643.034,5.1590932795585e+15,-4.56740547762872e+19,3.72348919557087e+23,-2.31164360903059e+27,-2.89099323710495e+30,4.22395516673342e+35
0.263,0,0.109006011622932,9219.17559465246,-76147898.4190758,711947959261.448,-7.6317752283716e+15,8.03672410412395e+19,-7.91971712752284e+23,7.31623906372063e+27,-6.05035263148121e+31,3.62153650374612e+35
0.264,0,1.9352936418126,-11576.0192532273,130654491.058829,-1299420829749.07,1.26384019246324e+16,-1.27364447469837e+20,1.30523562770796e+24,-1.31774553665574e+28,1.28771394676179e+32,-1.18934658312653e+36
0.265,0,0.837214235988589,6792.46027631259,-115386260.151734,1545719317419.12,-1.7875554254747e+16,1.9172238963465e+20,-2.00488621175786e+24,2.07982559975594e+28,-2.13478580592405e+32,2.15047406916473e+36
0.266,0,1.61366845646377,-4985.13491793677,73987740.1529705,-1189624622325.01,1.71838604426713e+16,-2.20260914018479e+20,2.5884019104349e+24,-2.88594681329477e+28,3.12003243219723e+32,-3.30168363240866e+36
0.267,0,0.685135803893237,5725.34880692139,-67291744.1805451,887576617503.574,-1.30492049275481e+16,1.89928240848943e+20,-2.57694515736888e+24,3.24515976872023e+28,-3.85202096228031e+32,4.38046841224706e+36
0.268,0,1.29610824518039,-3947.3430292128,60763638.1350425,-804495873287.257,1.06302958412456e+16,-1.48760425325615e+20,2.12770456496466e+24,-2.95558611262613e+28,3.89556854529115e+32,-4.86748787876645e+36
0.269,0,1.76745173685652,-3075.12082393182,-5457843.96668207,415867143596.625,-7.66579060397646e+15,1.14937057785716e+20,-1.65659057330648e+24,2.37736038563414e+28,-3.35027718029985e+32,4.55207908692297e+36
0.27,0,1.31642459972581,2718.1039585303,-36395305.2930373,194498104029.176,1.38884861085107e+15,-5.68666542067389e+19,1.07918576221208e+24,-1.71858815881695e+28,2.57309975349677e+32,-3.7211564997769e+36
0.271,0,0.740067009531349,3507.20198040055,-4977217.26367656,-197256310817.633,2.4612319505522e+15,-6.74941317668359e+18,-3.14665060476522e+23,8.75455846428504e+27,-1.62946043056756e+32,2.63998974966226e+36
0.272,0,0.977773478296419,-1607.62957465292,32128195.9129052,-233202490512.378,227186014662460,1.40271006309757e+19,-1.30552709113494e+23,-1.15529940251516e+27,6.22354660011021e+31,-1.41440135015295e+36
0.273,0,1.54546618644412,-3684.76018831271,13066220.5512527,119616207890.406,-2.2162502815585e+15,1.53572974160594e+19,-8.44932071604679e+21,-7.66686339242425e+26,-2.43544702195508e+30,4.06111421946322e+35
0.274,0,0.617947559821338,5708.73606018088,-59021729.8841069,453041640067.171,-2.09656563866322e+15,-7.38384264399939e+17,1.01076290353668e+23,-6.88392828704719e+26,-4.87315885087509e+29,-1.22300482443753e+34
0.275,0,1.14195612173167,-3410.66659867324,57285919.6493732,-730705048638.971,7.43783886328066e+15,-5.99173003589414e+19,3.71985926195425e+23,-1.70349314490121e+27,6.38494502027901e+30,-4.31939540966449e+34
0.276,0,0.597804944349297,3298.87007549975,-42152868.1608315,624683213200.578,-8.51498329060177e+15,1.00228042120185e+20,-1.0062502910156e+24,8.66085191971221e+27,-6.51365304961622e+31,4.49522884406747e+35
0.277,0,1.14312401257913,-3547.06787327194,43010720.0198991,-535048539514.972,7.28580961174892e+15,-9.92656632381785e+19,1.2533293511369e+24,-1.41967342763272e+28,1.43621679973967e+32,-1.31178371576288e+36
0.278,0,0.967406731246099,980.509315429578,-28436859.2066436,448828358402.482,-6.18100063107024e+15,8.46026525549617e+19,-1.15511876277799e+24,1.51309257128196e+28,-1.84255893337436e+32,2.06004011014007e+36
0.279,0,1.83011920916231,-5546.82612725711,41022635.1531601,-436423364927.368,5.56161327749133e+15,-7.37717999193452e+19,9.94963912593782e+23,-1.35075330907402e+28,1.79917907129647e+32,-2.28793229978434e+36
0.28,0,1.68208469727374,799.885744333555,-39858850.5235988,508139616079.312,-5.93450437276656e+15,7.22262872842514e+19,-9.17237743376791e+23,1.20132887261426e+28,-1.60331551370452e+32,2.1375781335344e+36
0.281,0,0.306815604619855,8513.76970226538,-48492355.0527072,54518011776.7725,2.84814074361853e+15,-5.51678547507949e+19,8.00308522136417e+23,-1.07902303484089e+28,1.43260769523323e+32,-1.90728514164623e+36
0.282,0,1.51490529769153,-7716.86324305761,101967402.749265,-945441323668.522,6.28510852576261e+15,-2.162165963093e+19,-2.10515028344907e+23,6.34871335924334e+27,-1.07662594727031e+32,1.57633077073527e+36
0.283,0,0.997701909122893,3119.24671451116,-68064258.6562721,1068128682168.13,-1.26507720501239e+16,1.18985913064845e+20,-8.83682140212656e+23,4.23265320650742e+27,1.32610559365021e+31,-7.59414332180244e+35
0.284,0,1.88579336986531,-5711.71506874053,55489114.5541072,-776192698677.804,1.15861539081755e+16,-1.52266744955212e+20,1.70426726794711e+24,-1.62615402290789e+28,1.28793901424362e+32,-7.26288867380239e+35
0.285,0,0.330056940320867,9642.99971484354,-96479478.4607811,954881414197.795,-1.0876148145027e+16,1.41118662502355e+20,-1.84317816600376e+24,2.22874964050605e+28,-2.422057933231e+32,2.33118626181312e+36
0.286,0,2.0008963829055,-10629.3809126256,127365542.094563,-1406418107948.33,1.48364379139688e+16,-1.61553452325408e+20,1.90162167051878e+24,-2.3527135345171e+28,2.87837339305927e+32,-3.33017427196509e+36
0.287,0,2.09068583510272,-702.653358673953,-62329860.1601908,1191569650518.58,-1.63213548619776e+16,1.95755551674853e+20,-2.24492477939118e+24,2.6052029415681e+28,-3.11492299252361e+32,3.76540225736993e+36
0.288,0,0.397080619109807,10505.9335677367,-70449604.4635769,51429835808.9038,7.15909998326868e+15,-1.47488733350724e+20,2.15630328595195e+24,-2.76507272393926e+28,3.37396129269445e+32,-4.07676566998855e+36
0.289,0,0.99937899443964,-3915.5015343055,90582799.0159337,-1011759989544.35,6.68257660921842e+15,2.9503168961774e+18,-9.44689322098245e+23,1.94783855007466e+28,-2.96066093574708e+32,3.9796383825391e+36
0.29,0,0.595870867346833,2402.27340138378,-39687209.1903165,818270094504.063,-1.1496677544348e+16,1.14227488127428e+20,-6.99474221348364e+23,-1.53541612508895e+27,1.31964242052777e+32,-2.68861343292141e+36
0.291,0,0.812650218788445,-1494.73275688317,24480218.7381677,-403088309357.24,7.67196073769347e+15,-1.20416225173442e+20,1.47418409469343e+24,-1.36585854087063e+28,7.62123344140729e+31,3.49611196888199e+35
0.292,0,1.38328121374462,-3720.847236158,14001961.0521249,65709489234.4879,-2.94419333940768e+15,6.66818385979876e+19,-1.17528717532831e+24,1.66445396700629e+28,-1.90390765961546e+32,1.67531022514097e+36
0.293,0,1.26683578446627,593.835009534784,-27097588.2599909,258251773863.011,-1.2106771299733e+15,-1.08778794199725e+19,4.87098765457837e+23,-1.04418879113753e+28,1.70152789639742e+32,-2.2650751601175e+36
0.294,0,2.19394332994739,-5965.34488410748,41225216.3660657,-429286895157.099,4.32004428870472e+15,-3.4756888601454e+19,1.50164789176073e+23,2.11480829336175e+27,-7.88621180148859e+31,1.56416587286946e+36
0.295,0,0.797038311448906,8636.49979719207,-91745573.0890696,835556404518.31,-7.9477372891957e+15,7.70845400625501e+19,-7.02784094321803e+23,5.36044333957382e+27,-2.04143956055915e+31,-3.66889854055737e+35
0.296,0,1.95793855696752,-7432.68156385935,100951781.38874,-1210662767611.9,1.28566849738364e+16,-1.30720571522544e+20,1.30571776551871e+24,-1.26204390093969e+28,1.12988881267939e+32,-8.38405649031495e+35
0.297,0,0.614862771595804,8298.9939276058,-98838138.5560773,1255186704815.29,-1.54920018368555e+16,1.78110771522111e+20,-1.94040211455069e+24,2.03959555096586e+28,-2.07452095989045e+32,2.0134882535035e+36
0.298,0,0.406358184502506,1175.60843110287,44723254.9729595,-901763976045.527,1.35500749518856e+16,-1.82452664434445e+20,2.26527720837452e+24,-2.64234780603937e+28,2.94165109426096e+32,-3.1517155083801e+36
0.299,0,1.75724408886039,-8625.14150528108,61597125.4451864,-106345114354.387,-4.99410542693278e+15,1.1647816562854e+20,-1.87784545979548e+24,2.60282247065502e+28,-3.29530041243343e+32,3.91851699014096e+36
0.3,0,0.294191664246747,9053.82785084188,-111070772.011748,1084952869239.68,-7.48748181232346e+15,1.57040025780606e+19,6.32705187576977e+23,-1.5768789515439e+28,2.62560277976286e+32,-3.71963616083049e+36
0.301,0,0.212346286760495,381.070010208046,54457412.8331102,-1039763974697.65,1.33485322532436e+16,-1.30922044273589e+20,9.21549700081163e+23,-1.81956626534264e+27,-8.75816752491985e+31,2.19924036649344e+36
0.302,0,0.677776871455017,-3058.46609562202,21617394.126397,206080649210.882,-7.82448289269964e+15,1.33003519090568e+20,-1.65813634796564e+24,1.6209361617447e+28,-1.13313126298533e+32,1.62290512764114e+35
0.303,0,2.10701122486273,-9119.5580544933,38117319.2321534,-103849407015.9,1.94683446648616e+15,-6.1370484254223e+19,1.22094253540043e+24,-1.80866303128866e+28,2.15472732966924e+32,-2.06593975815683e+36
0.304,0,1.78642595419081,1870.38864006637,-69022438.3805276,673209674113.239,-4.88371278692922e+15,4.29225824155032e+19,-6.55170088834658e+23,1.17850242250084e+28,-1.87650850115202e+32,2.53256316555318e+36
0.305,0,0.555407797366724,7595.23801221924,-35996604.0869941,-207157206413.046,5.52949972777318e+15,-6.54237235087094e+19,6.80763455865194e+23,-8.39317055836268e+27,1.26760183120749e+32,-1.97511680192704e+36
0.306,0,2.07717110267617,-9700.03369235716,108665168.290616,-909075381702.389,4.41335278130684e+15,6.98104349138191e+18,-4.54704205011054e+23,7.13294051894104e+27,-9.75398563844698e+31,1.40908798103246e+36
0.307,0,0.484156555826906,9869.2120215438,-122945739.178906,1455155676437.55,-1.48551529365073e+16,1.21088453248536e+20,-7.17289533388855e+23,1.65339018563599e+27,3.43980434910881e+31,-8.28710247628617e+35
0.308,0,2.43138679978557,-12373.4454283255,139748694.559479,-1650447864987.63,1.95117724918672e+16,-2.15927103012398e+20,2.11762033837743e+24,-1.78149062418621e+28,1.22361612534938e+32,-5.53129230162869e+35
0.309,0,0.379981370371121,12748.9014680676,-157834110.682562,1869640386448.59,-2.21158748399812e+16,2.61536617822967e+20,-2.99984057247221e+24,3.21535566592743e+28,-3.13975198205626e+32,2.74191658460346e+36
0.31,0,1.492095310433,-7122.78918641783,124827408.464991,-1775735979314.34,2.29020224669995e+16,-2.82830376525598e+20,3.42008840851374e+24,-4.03349470896407e+28,4.55439501975267e+32,-4.8343429092599e+36
0.311,0,1.47284467080883,-17.9194663371674,-44614514.3520754,1064278132180.12,-1.78403415410114e+16,2.55950691771377e+20,-3.3848431660272e+24,4.27523205886659e+28,-5.22008830291275e+32,6.1410926877008e+36
0.312,0,0.0887857570503954,8561.4664942269,-53927520.3296792,58819073824.52,6.31333549134362e+15,-1.51710866153675e+20,2.5608332387092e+24,-3.73515161285627e+28,5.03240673759843e+32,-6.44113866854082e+36
0.313,0,0.451892243183699,-2411.47872264841,68918815.0566217,-771837332982.618,5.22089337747822e+15,6.8271116553184e+18,-9.95570250373197e+23,2.23384233643039e+28,-3.74958829086354e+32,5.51694338863132e+36
0.314,0,0.580180646007489,-937.180628903411,-9251983.39210656,490925828717.322,-7.93251104719229e+15,8.26456522119009e+19,-4.76616035442779e+23,-3.25573999877518e+27,1.60737083355814e+32,-3.36487206999626e+36
0.315,0,1.35801205911368,-5020.19058358926,25670357.7510078,-219453432760.618,4.46215184520792e+15,-7.78593899658843e+19,1.00836852669834e+24,-9.33118410681752e+27,3.82089161408204e+31,7.69166404830437e+35
0.316,0,1.75494382089062,-2630.16998146846,-14991567.6157192,255427700430.214,-2.98358481961093e+15,4.67736859996483e+19,-7.82917890717858e+23,1.12531672839217e+28,-1.29328587109452e+32,1.05285166626389e+36
0.317,0,2.32708310285879,-3733.23348776435,6949921.7480197,-137823593245.739,2.47025787347348e+15,-3.42625132074298e+19,5.09075953831472e+23,-8.1161763800441e+27,1.21679327910234e+32,-1.57694979918416e+36
0.318,0,1.67155483237722,3980.71247376407,-48464279.8867024,348273736225.99,-3.05459931165825e+15,3.47121140261197e+19,-4.33339045024679e+23,5.92054632915247e+27,-8.81797385269818e+31,1.31834820966263e+36
0.319,0,1.24706571146483,2533.41570297127,9072156.79867345,-361352776166.282,4.45831652160075e+15,-4.72047972305721e+19,5.14687623936767e+23,-5.95629543134858e+27,7.46171519253576e+31,-1.02273958089438e+36
0.32,0,1.27435336461809,-302.775764832243,17811435.3409575,-54989539680.9575,-1.92343978480791e+15,4.0085845051882e+19,-5.48386863773891e+23,6.6789413934616e+27,-7.93839772877777e+31,9.67537203218367e+35
0.321,0,0.951715314187569,1897.51044705044,-13828572.2381322,198767940959.636,-1.59469984973908e+15,-2.05428074799638e+18,2.64628681995768e+23,-5.10693267055471e+27,7.40405942592098e+31,-9.63883203424484e+35
0.322,0,1.29322048338512,-2274.09674381132,26209459.0869332,-251580447617.557,2.8295093595972e+15,-2.77992656641738e+19,1.61838336185413e+23,6.44447713491394e+26,-3.61194117237791e+31,6.91968409019832e+35
0.323,0,2.33357291825797,-6667.96669311411,27632737.6089435,-9110914993.86385,-1.52251219589029e+15,2.73377585533939e+19,-3.46400556334789e+23,3.19362416843341e+27,-1.60274244430371e+31,-1.26065454252876e+35
0.324,0,1.64423098538746,4198.92150305201,-68264312.337376,602607162956.449,-3.84502305010161e+15,1.46081839792993e+19,7.98426675556784e+22,-2.67706417656295e+27,3.68813664965863e+31,-3.32468484317718e+35
0.325,0,0.114099566343481,9489.32460168208,-33280411.1749935,-219469806756.217,5.16354991561081e+15,-5.6601097044191e+19,4.47508895987752e+23,-2.31154351274848e+27,-2.28074157754943e+30,2.45929880270681e+35
0.326,0,1.41799547246666,-8313.76552668709,111845286.232943,-912008535431.395,4.35447361690965e+15,5.05318640776583e+18,-3.87185247046499e+23,5.24383183386767e+27,-4.74763547299338e+31,2.84100691011857e+35
0.327,0,0.808079026020855,3708.91739138335,-75518952.2382008,1177014145073.59,-1.31252555171628e+16,1.0984509872498e+20,-6.58722941106163e+23,1.70923796661817e+27,2.21844858356075e+31,-4.37569426408476e+35
0.328,0,0.609162249135463,1130.5809458961,16183253.6737591,-575938797281.2,1.10111549643064e+16,-1.51631955581734e+20,1.64287811545798e+24,-1.44630514733879e+28,1.01643529118302e+32,-4.99595548596076e+35
0.329,0,0.640507360414872,-314.228119118364,9074434.05971997,44582275251.8469,-3.89679554488189e+15,9.36378388668327e+19,-1.54074155078977e+24,2.00009801794713e+28,-2.16539948226567e+32,1.99936954674353e+36
0.33,0,1.60329133216751,-6167.83093507378,36795889.5312493,-174305902740.32,1.37558645745358e+15,-3.31161657335262e+19,7.96150294889108e+23,-1.46793386993721e+28,2.17864680269993e+32,-2.72917993156297e+36
0.331,0,0.431400333590186,7245.45161907523,-84273330.0626859,760774470852.396,-5.87654583293725e+15,4.55761318871723e+19,-4.94428637234348e+23,8.10719923938141e+27,-1.43137284370682e+32,2.26778396427783e+36
0.332,0,0.86987636104933,-2868.04975699764,63524883.847759,-928486889714.253,1.06134228276073e+16,-1.03614192634382e+20,9.37480309391095e+23,-8.99745345055691e+27,1.0746389937338e+32,-1.57430637995469e+36
0.333,0,0.164872553106987,4318.24959870031,-45153058.4378625,682718627926.896,-1.01217331444555e+16,1.30268442474526e+20,-1.46946680362072e+24,1.51234747061615e+28,-1.5156055869367e+32,1.62747668179415e+36
0.334,0,1.64275282814307,-9396.77306149051,86181376.3773701,-825246071612.394,9.47433502415007e+15,-1.23111556204104e+20,1.59185407888844e+24,-1.92333348169127e+28,2.15861829606828e+32,-2.30855731746376e+36
0.335,0,2.21482510893756,-3710.85235770584,-35681117.173106,765450583604.111,-9.99346886188582e+15,1.22309390575387e+20,-1.54187074653247e+24,1.96876758182792e+28,-2.44525243184833e+32,2.89250217170942e+36
0.336,0,1.91867021697406,1744.57717756335,-34268031.6852248,-8658110761.71089,4.86101228326433e+15,-9.33081394199396e+19,1.35454026666384e+24,-1.81963047403188e+28,2.38003921080257e+32,-3.03150080824233e+36
0.337,0,1.98194785534406,-511.209147070364,14168150.4821471,-304240428023.587,1.85799843408618e+15,1.88455295593066e+19,-7.04378962693133e+23,1.29332539091913e+28,-1.9555697496291e+32,2.72374159791395e+36
0.338,0,1.67914262154799,1791.16318480842,-14468924.3398904,179915242025.915,-3.04134966672218e+15,3.07841973698634e+19,-7.51613642379423e+22,-3.95065263890929e+27,1.06046044151959e+32,-1.89455972405525e+36
0.339,0,2.21387884466156,-3469.75508692531,33057239.7471571,-298644630888.43,3.0069567086321e+15,-3.79987760488165e+19,4.32156248433739e+23,-3.18837786923355e+27,-4.76661735674668e+30,6.95869745761937e+35
0.34,0,0.650842962328993,9714.62371198681,-82851436.6486575,728360277261.044,-6.45357551934632e+15,5.94472405403617e+19,-6.12278379410138e+23,6.56229522291295e+27,-6.12698456049642e+31,3.55192689907505e+35
0.341,0,1.37224123343485,-4633.0462942925,90124133.7677944,-1086753287412.99,1.14046962954499e+16,-1.12211319527381e+20,1.07862192314522e+24,-1.06246571407284e+28,1.07990919818821e+32,-1.0635386699452e+36
0.342,0,1.61145863707395,-1604.89766095697,-19005043.8557157,685387917652.219,-1.11323336958734e+16,1.41589523615179e+20,-1.59461280899487e+24,1.6796394002733e+28,-1.72293944265539e+32,1.76111008682927e+36
0.343,0,0.93026465136665,4180.90501075223,-36357870.4687722,109194175573.056,3.61747967965768e+15,-9.26430753243371e+19,1.47142804780901e+24,-1.92622171847783e+28,2.26548347944595e+32,-2.50592339591441e+36
0.344,0,2.0789367042734,-7314.91277041327,72232987.1434394,-682341910424.504,4.97467795186665e+15,-8.55367408328063e+18,-5.27979386025554e+23,1.25584461575734e+28,-1.99894363784896e+32,2.67907076689813e+36
0.345,0,2.31089258898769,-1557.97912476317,-36140540.1341197,680750506090.62,-8.56371326982548e+15,8.50671107430191e+19,-5.8841908581134e+23,3.83222794783474e+26,7.64509982127896e+31,-1.7357702799628e+36
0.346,0,1.9247771105291,2327.55309617427,-24413619.1387816,-73484973689.1498,4.73662709860077e+15,-8.35482486770269e+19,1.05933238212102e+24,-1.03535866519979e+28,6.74860305706731e+31,5.58709196518301e+34
0.347,0,2.41777466073825,-3193.86173946638,34691290.5291344,-371362800843.064,1.87283439859574e+15,1.7971208311653e+19,-6.37596744937274e+23,1.06597449578623e+28,-1.32018607855168e+32,1.25360377498243e+36
0.348,0,2.32597029772468,480.97384560678,-23078958.819746,362908937958.793,-4.61308430010464e+15,4.07568207741807e+19,-1.43336574950043e+23,-3.10276946331941e+27,8.64401726568949e+31,-1.37233859168128e+36
0.349,0,1.64131330516945,4210.1185582362,-23443409.3091634,2435785673.39055,2.26354903171124e+15,-4.31955253987752e+19,5.27443840026028e+23,-4.21542883797342e+27,7.01334174465939e+30,4.98710798858719e+35
0.35,0,1.79659687312648,-1063.10021796749,33119387.8893069,-355389913880.32,2.2491721385973e+15,7.61510391681066e+16,-2.71721751836606e+23,5.02000767319409e+27,-5.80247694233536e+31,4.08766466328798e+35
0.351,0,1.88757402205301,-657.733407069749,-2541412.47279593,223945309487.45,-3.63929914885908e+15,3.69990769929408e+19,-2.32087168653702e+23,-2.47424612423116e+26,3.30780035176723e+31,-5.72280863923379e+35
0.352,0,2.02076001944158,-921.456837705488,1661745.51570912,-26403836460.2929,1.57221458626393e+15,-3.27351879901228e+19,4.38096746956462e+23,-4.21112184455399e+27,2.49161931004793e+31,5.10949771906286e+34
0.353,0,2.08160005889106,-465.359291359837,-2861179.0452526,28419337584.6517,-344436415093605,1.20376293771552e+19,-2.8122317608411e+23,4.51868230633744e+27,-5.48465383074986e+31,5.01208641011256e+35
0.354,0,1.66018088608004,2567.81425969097,-19062783.9177793,101856497436.583,-461782901024241,7.39769539403724e+17,7.09394115788341e+22,-2.21182421282735e+27,4.2277606640217e+31,-6.10149387998477e+35
0.355,0,2.18482070217117,-3373.94573199787,37331965.6374359,-354361114143.117,2.86701022678969e+15,-2.09209158097712e+19,1.36148065658733e+23,-4.10328110045873e+26,-1.13097822300582e+31,3.36569045620231e+35
0.356,0,2.03886919494828,840.167198515603,-26467549.3228932,400790549915.759,-4.74443604236904e+15,4.78253098625647e+19,-4.31987192866957e+23,3.57027634790622e+27,-2.50183345801456e+31,8.62389834099718e+34
0.357,0,1.85174556498801,1102.17253154244,-1652228.05437524,-155815579838.156,3.49614541752274e+15,-5.17680771239043e+19,6.25714413852913e+23,-6.64568857968106e+27,6.41921324528432e+31,-5.60593677018551e+35
0.358,0,1.12342341614305,4507.47881816257,-21411734.9295982,124212815141.506,-1.75919745522826e+15,3.30115825950644e+19,-5.32574899787368e+23,7.27673656544081e+27,-8.74705368920419e+31,9.52903838495439e+35
0.359,0,1.23420344921706,-759.958008315895,33081197.346744,-342392097281.055,2.93216124022297e+15,-2.94774525698516e+19,3.92580371627593e+23,-5.81190927301598e+27,8.22256803049032e+31,-1.06611120984756e+36
0.36,0,0.678843644092952,3428.86628304984,-26324997.8053576,373202125878.304,-4.49586474312005e+15,4.66719739117461e+19,-4.78467783649382e+23,5.47268706179626e+27,-7.08951539225567e+31,9.61956146256296e+35
0.361,0,1.66536113381158,-6257.05156330695,60861248.2466851,-547861786382.715,5.78719322480494e+15,-6.46080453744876e+19,6.991803888716e+23,-7.39934540046919e+27,8.08754422313014e+31,-9.53540105510405e+35
0.362,0,0.633863131387437,6423.80737218876,-79668906.6283189,882949040439.189,-8.9902156825778e+15,9.28501044491814e+19,-9.89329901251724e+23,1.06090884505684e+28,-1.13149253045069e+32,1.21907428877346e+36
0.363,0,1.77893512993863,-7248.57256934224,85900171.0170743,-1040218219615.43,1.20829191093621e+16,-1.32403071870368e+20,1.41529214836647e+24,-1.51085343022035e+28,1.61586791137131e+32,-1.72619942902445e+36
0.364,0,2.42948061454475,-4144.87657937302,-19463440.6761955,661745205053.12,-1.06915089355529e+16,1.43077477267728e+20,-1.73075824688908e+24,1.97662598279534e+28,-2.19117821530888e+32,2.39198250920438e+36
0.365,0,1.40535509436041,6379.98503033624,-66130204.4132619,293455848262.042,2.31080229992183e+15,-8.16615582685978e+19,1.41174494102943e+24,-1.97419817367878e+28,2.48213057508888e+32,-2.93612844404035e+36
0.366,0,0.915702774315939,3029.34804690536,21021011.1116208,-547391648451.586,5.28347781047453e+15,-1.86998831546539e+19,-3.95245670146677e+23,1.1349345272035e+28,-1.95306955168138e+32,2.78627758063579e+36
0.367,0,1.81691275032506,-5707.6415133035,54899091.7475472,-213079713449.102,-2.0979487967073e+15,4.63643000258694e+19,-4.08856952745886e+23,8.80395160787912e+25,7.07139735380732e+31,-1.67090272170964e+36
0.368,0,2.67577403911735,-5444.60804828112,-1617539.80771015,354902186467.028,-3.56882953197848e+15,9.2587024745308e+18,2.32943704689706e+23,-4.03160297785522e+27,2.58943162468759e+31,2.8127899616237e+35
0.369,0,1.69831005392801,6095.11514532932,-72501152.9277165,445563757525.612,-572100920332366,-1.8814144540971e+19,1.76399551367986e+23,3.53956799981677e+26,-2.75410216874625e+31,3.3571626032438e+35
0.37,0,0.750215086158403,5919.17648696248,1067588.40488977,-461976185829.136,5.70173151212427e+15,-3.94318767554684e+19,1.29715166044187e+23,2.92336675913853e+26,3.85100738285163e+29,-1.753624272876e+35
0.371,0,2.58211580757079,-11546.5676534167,109747340.280714,-683135738185.209,1.39304545646945e+15,2.70473273213605e+19,-4.17621123548142e+23,3.43958060142954e+27,-1.97844863350448e+31,1.26777663734573e+35
0.372,0,0.845166704554995,10877.2175851482,-140876834.252056,1574660713270.18,-1.41875553269539e+16,9.792633402831e+19,-4.456944934355e+23,1.79083702713669e+26,2.04729251100784e+31,-2.52922013578581e+35
0.373,0,1.93682078672402,-6889.08397092441,111605413.881422,-1586144458144.07,1.98580033600894e+16,-2.13911280419985e+20,1.95950466393786e+24,-1.51155765399166e+28,9.61366181577978e+31,-4.75728326949529e+35
0.374,0,0.761312467943947,7357.34214652361,-89505598.3283543,1263423768455.53,-1.79015867163603e+16,2.37220972399127e+20,-2.83434137383568e+24,3.01204017760161e+28,-2.84245143223414e+32,2.39036426903148e+36
0.375,0,2.01310604446023,-7890.00844973637,95794141.0196272,-1164177557368.13,1.52512534371989e+16,-2.08276578797737e+20,2.79877684042352e+24,-3.53903252056004e+28,4.11592017133051e+32,-4.37204283183197e+36
0.376,0,2.44107417915088,-2716.96654644752,-32466682.0068927,805608208174.716,-1.23741827908065e+16,1.73549586975501e+20,-2.39873897568886e+24,3.26524793346327e+28,-4.27474808573751e+32,5.27154257445931e+36
0.377,0,1.30960436489002,7085.09960867849,-61595861.7780936,183301414519.201,3.90657774170016e+15,-1.02258358233782e+20,1.7325576926059e+24,-2.59530512916256e+28,3.68172067990071e+32,-4.99851771066512e+36
0.378,0,2.37806969676408,-6733.35216826742,86814222.7734929,-932475384967.585,7.01229449233297e+15,-1.95461638111096e+19,-5.19262265354031e+23,1.41433967471296e+28,-2.51871486950949e+32,3.89509923579244e+36
0.379,0,0.85959893838794,9523.24871098824,-102141933.639107,1187177652451.29,-1.33176601694642e+16,1.27744087079841e+20,-9.25700554201989e+23,2.55801368405979e+27,7.27334778714135e+31,-2.03878946292293e+36
0.38,0,1.18188394956961,-2035.07129684197,72592389.6533267,-1097687114406.92,1.43545325797632e+16,-1.73855634226005e+20,1.89496499158654e+24,-1.77240618061676e+28,1.27471111756077e+32,-3.44521602750762e+35
0.381,0,1.90060708749922,-4526.39552720215,15672516.842892,357325654894.652,-9.13888858213312e+15,1.47582588401209e+20,-2.01937433639077e+24,2.45924860194702e+28,-2.65878078117498e+32,2.47167696452774e+36
0.382,0,0.435656237800404,9197.61832674381,-86236693.052659,640472972246.521,-1.78202551604415e+15,-4.61856788304026e+19,1.21704347369849e+24,-2.03304886585953e+28,2.82218168657927e+32,-3.44350218183459e+36
0.383,0,3.15201748288594,-17073.0876866238,165072179.690521,-1579112162513,1.39476380773998e+16,-9.88608583011639e+19,3.31390837353558e+23,5.55930800641665e+27,-1.62607964910042e+32,2.79427389209704e+36
0.384,0,1.59683544586701,9762.10958015065,-168570934.571126,2096145884465.22,-2.30916750613525e+16,2.32730647801382e+20,-2.08366596580521e+24,1.51782571108433e+28,-6.04968127408471e+31,-6.40819352763023e+35
0.385,0,0.571842611624915,6441.85187101946,20808857.1124888,-1189327003651.95,2.06383525278636e+16,-2.74729081117968e+20,3.18828115314067e+24,-3.31248250398311e+28,3.03523666604571e+32,-2.28774596049251e+36
0.386,0,2.25344230862114,-10561.9741052682,106840616.907226,-540901146671.173,-4.06834418220731e+15,1.55169413686197e+20,-2.70049019190594e+24,3.69950628517284e+28,-4.40544980570824e+32,4.67509073936373e+36
0.387,0,0.848003557256796,8834.25970722758,-121852679.677399,1436827923800.18,-1.24280277227181e+16,5.25720762709457e+19,6.43922089112108e+23,-2.10050319809971e+28,3.64339206292386e+32,-5.05649871269197e+36
0.388,0,2.01227930103039,-7306.81153839536,101402562.815323,-1402551561313.15,1.78384816077016e+16,-1.9016833956394e+20,1.52546487608659e+24,-5.54516441797596e+27,-9.70442513235572e+31,2.89783254055067e+36
0.389,0,1.74831870626241,1665.91456507523,-56354008.5484755,990974576211.325,-1.5036193177937e+16,2.06528513745523e+20,-2.49232557870051e+24,2.52450708129248e+28,-1.93503561330968e+32,6.06924540346386e+35
0.39,0,1.44650279220145,1908.07663646812,-1532604.03865344,-344237277505.874,8.38652525284625e+15,-1.47133888269182e+20,2.22172083704364e+24,-2.96154580262339e+28,3.44678623496045e+32,-3.38163994848044e+36
0.391,0,0.207756637429752,7801.7870598289,-37058089.4636984,223312355350.982,-3.56528783957673e+15,7.50729091661758e+19,-1.39580251779214e+24,2.27247350487754e+28,-3.288090754859e+32,4.23118110221087e+36
0.392,0,0.384656214534098,-1086.23033424755,55818498.8130303,-583562222274.874,5.07037392587213e+15,-5.42588376418476e+19,8.12469815936088e+23,-1.38717841110075e+28,2.29892237995145e+32,-3.5097671779477e+36
0.393,0,2.15561129527857,-11104.5813475681,62979266.8429585,-45361047515.1078,-3.37930954550578e+15,5.30803836213248e+19,-6.74362017461501e+23,9.34068491761849e+27,-1.45819631903536e+32,2.36017050680407e+36
0.394,0,1.03892833600513,7037.65431403173,-113966994.804772,1111836736463.78,-7.27352076791542e+15,2.44990927972882e+19,1.79320218682408e+23,-5.36176023430103e+27,9.2356582713488e+31,-1.49618982207453e+36
0.395,0,2.56807272500541,-9583.72572780579,104432942.936894,-1372082090507.35,1.56062015911284e+16,-1.43769536889505e+20,1.05753334613194e+24,-5.5213162394149e+27,1.03659971093232e+30,5.73430495315734e+35
0.396,0,0.455042881886487,13302.7928262315,-143797704.395764,1559649010592.44,-1.84193829984621e+16,2.13776816478629e+20,-2.24652844063311e+24,2.07617204411548e+28,-1.65172775896131e+32,1.04473684837421e+36
0.397,0,0.920947754249317,-2891.89256324089,101711526.360966,-1542295779537.81,1.94881181598864e+16,-2.38159731728076e+20,2.83939775547767e+24,-3.19545289587675e+28,3.3122846848124e+32,-3.11919509150157e+36
0.398,0,2.81961996452715,-11898.3208351533,56629973.0872601,282730562739.98,-1.14618928185407e+16,1.94420279190503e+20,-2.71757508201946e+24,3.49116658134344e+28,-4.20100567708998e+32,4.7205533625009e+36
0.399,0,1.92369127125399,5658.23207867256,-110280569.153407,1048795053789.45,-4.81703279616151e+15,-4.1695645304951e+19,1.48293422557536e+24,-2.63860992855523e+28,3.85080477218406e+32,-5.05849305014936e+36
0.4,0,3.23530629195101,-8209.69373286408,87134213.1947191,-1240198723686.81,1.4381356097011e+16,-1.20645187902188e+20,4.96515595016563e+23,6.19102322547318e+27,-2.04604494942527e+32,3.70416792289307e+36
0.401,0,1.55976386662216,10560.8614214952,-117934585.321509,1288454948382.85,-1.58865849706466e+16,1.90165066805034e+20,-1.9529043162415e+24,1.5393216683663e+28,-5.78811799825879e+31,-9.20974500714481e+35
0.402,0,3.25502185552769,-10614.0980561437,133033298.383985,-1576769699507.99,1.80018680769141e+16,-2.12913082847224e+20,2.53243651271807e+24,-2.81812700913999e+28,2.73799755746004e+32,-2.08448554182385e+36
0.403,0,1.24950346603567,12639.6049430929,-146099228.169268,1753709531258.78,-2.09245110424679e+16,2.44566721084091e+20,-2.87424642900699e+24,3.39689155818415e+28,-3.90480819411781e+32,4.17375302856e+36
0.404,0,0.725420806193296,3342.66602881047,58358499.5535881,-1284243621605.83,1.90846667021727e+16,-2.51354519594905e+20,3.11567920730155e+24,-3.76328608857709e+28,4.49854388133648e+32,-5.27964783507611e+36
0.405,0,0.585040178004543,936.429956480158,15103967.1072424,271518703240.157,-9.77099877183135e+15,1.8125837085472e+20,-2.71769887118497e+24,3.66473325235709e+28,-4.66667117011134e+32,5.75815958161614e+36
0.406,0,0.838673570483317,-1537.05696329803,15541794.1453398,-2846870572.9889,1.72287548069817e+15,-7.21857432232365e+19,1.59193678354793e+24,-2.70720345007278e+28,4.00291052053039e+32,-5.44651339289342e+36
0.407,0,1.71083037418919,-5424.24299017316,24443425.7767675,-56050634927.2163,334441271734417,8.71646400316196e+18,-5.08074069727544e+23,1.31900522287273e+28,-2.52905613477247e+32,4.10328821737417e+36
0.408,0,1.17664418774142,3412.37642515737,-55510264.6346371,502411911815.102,-3.50997949659839e+15,2.4162800197459e+19,-9.71459138125116e+22,-2.57978199374214e+27,9.904169483902e+31,-2.21064888755938e+36
0.409,0,2.44363902087556,-7903.75213022521,71108494.0149688,-795539696295.547,8.15538728253503e+15,-7.33030253724776e+19,6.12489806612942e+23,-4.45995187372845e+27,1.18344044224639e+31,5.4753727158579e+35
0.41,0,1.18660389229283,7955.78499191257,-99638683.3110015,1072819995693.97,-1.17389637985577e+16,1.2499882788481e+20,-1.24600683000747e+24,1.16781173290973e+28,-1.01411154628282e+32,7.11754051634406e+35
0.411,0,1.84850409719282,-4096.02875286527,75704265.1252564,-1101528482995.73,1.36605779119503e+16,-1.59580331063407e+20,1.78799594547375e+24,-1.90630247494134e+28,1.93156445948254e+32,-1.85092852271019e+36
0.412,0,3.02019335032466,-7302.44466023081,20180390.3082628,348531280564.842,-9.10773138744551e+15,1.43029107260647e+20,-1.90111178096818e+24,2.31774179219041e+28,-2.65391289327563e+32,2.88108325667233e+36
0.413,0,0.508400451624868,15845.5797876699,-145455747.624458,1041013411484.3,-4.35492866618554e+15,-2.98175166492233e+19,1.0855647749625e+24,-1.87614312634594e+28,2.63469718400733e+32,-3.32259813836731e+36
0.414,0,1.38230602789402,-5418.0865515882,133557722.671281,-1752883223420.94,1.75550760279195e+16,-1.37692508784659e+20,6.78257847076387e+23,2.553393179272e+27,-1.33860888193239e+32,2.49584870457122e+36
0.415,0,1.88865963583072,-3111.21950470891,-14466173.1104759,929595887797.627,-1.6850266821906e+16,2.16151628092636e+20,-2.22329559169538e+24,1.82340536199621e+28,-9.85800711392807e+31,-2.20924044249689e+35
0.416,0,1.46885834994932,2709.13910927901,-36565446.6886976,139000468531.157,4.96361160352276e+15,-1.37009800412699e+20,2.21851146262115e+24,-2.79059314024484e+28,2.89907881305618e+32,-2.44130212706916e+36
0.417,0,1.68972501459179,-1313.30764677234,25266987.4356792,-388430891407.193,3.31440619828037e+15,1.03352390160715e+19,-9.25307074898976e+23,1.97471860553692e+28,-2.99358235246919e+32,3.70213299715848e+36
0.418,0,3.10935508350334,-8847.83655518569,47368170.4630603,-139080242197.834,-1.56490548476719e+15,3.06491081214325e+19,-1.2775200017415e+23,-5.00738460955065e+27,1.55475928979933e+32,-2.85707377816733e+36
0.419,0,1.35997046489292,11064.6415962393,-125108335.548738,1083839185641.61,-7.68603903749954e+15,3.84854767576692e+19,-4.94495818916031e+22,-4.91384261873866e+26,-2.83547931476118e+31,1.15452933969426e+36
0.42,0,1.41445423029143,-261.095682452886,71120855.5057587,-1232653331898.27,1.45539847688462e+16,-1.39745988024059e+20,1.12006895231671e+24,-7.35093943651494e+27,4.31202314330602e+31,-4.49092844020139e+35
0.421,0,1.27209680423164,977.673005432014,-7784798.01111225,495531040741.618,-1.08551174943111e+16,1.59622747771821e+20,-1.88086628863582e+24,1.88559631705803e+28,-1.64682726502136e+32,1.30591752875728e+36
0.422,0,1.20715255918764,493.759398316723,3035692.32448017,-67965492062.7092,3.5388609712066e+15,-9.04081406718098e+19,1.57061818868216e+24,-2.16832048380379e+28,2.54698879555775e+32,-2.63507532562677e+36
0.423,0,3.19015783078677,-12376.8907879819,80898120.7518905,-489439418101.315,2.64968839123938e+15,5.56684700875811e+18,-6.02702715135436e+23,1.36509920477901e+28,-2.21964198288916e+32,2.99456445225225e+36
0.424,0,2.96768637678395,1475.3470831433,-86993273.0690913,1054807935415.84,-9.70361151861143e+15,7.76325758740032e+19,-4.53019012716954e+23,-9.37081854546768e+26,9.16106051609983e+31,-1.96964499520038e+36
0.425,0,1.9529549872733,6458.33186053753,-31330752.245192,-349331884389.958,8.81938586568274e+15,-1.16369179075063e+20,1.21895050342702e+24,-1.05066645479271e+28,6.01574783206711e+31,1.97129665594558e+35
0.426,0,2.86514860325446,-5645.74679468303,76042224.9878216,-674718282888.72,2.04747774381812e+15,4.25108331632327e+19,-9.97942231107232e+23,1.39270811058604e+28,-1.53517365081348e+32,1.34271955280249e+36
0.427,0,3.57745453334691,-4393.44785630639,-7836022.0495015,526756452223.231,-7.5478801569488e+15,6.030074772155e+19,-1.12089214597968e+23,-5.56194397476631e+27,1.22414817193206e+32,-1.73346450132102e+36
0.428,0,3.06821333846854,3281.91744147567,-48217400.229566,253874735097.82,1.71194585759684e+15,-5.81571437382101e+19,7.44212838376851e+23,-5.38175979746299e+27,-1.09764737121999e+30,7.75594205372053e+35
0.429,0,2.28799919812743,4989.88217034123,-10756272.6722271,-235166840040.259,3.07237763689836e+15,-8.56203002812287e+18,-3.11375049776937e+23,6.63044159589936e+27,-7.54713745468934e+31,4.67498364398349e+35
0.43,0,2.6121422061025,-1945.41539050658,43562014.6968809,-341361274819.887,668984021749558,1.50877325724546e+19,-1.4860172436695e+23,-1.02118941554941e+27,4.80542619811729e+31,-7.75971898440418e+35
0.431,0,3.39823077084619,-4849.68093476377,18267688.0152406,158719129373.949,-3.14121488204009e+15,2.39455914787717e+19,-5.57726550775898e+22,-5.82563219848899e+26,-2.75065835747204e+30,3.19042976100632e+35
0.432,0,3.48917640501778,-483.772092984128,-27412256.1146295,287016012720.497,-807433478534040,-1.46497369445151e+19,2.42448525397452e+23,-1.87418055891025e+27,8.12238502218801e+30,-6.83274534007579e+34
0.433,0,1.76951467759249,10897.9401573545,-71538953.5186669,277539616174.514,57763471938451.3,-5.43330500833436e+18,-5.78397684461143e+22,1.8860013757771e+27,-2.36236293611818e+31,1.99495109126394e+35
0.434,0,1.25387420409218,3341.90825738955,47426668.8355772,-747333700316.176,6.4403097784867e+15,-4.01191741464858e+19,2.18059295351898e+23,-1.73385707724498e+27,2.2741521483968e+31,-2.91289354497315e+35
0.435,0,1.32933053957051,-369.068132907925,23305239.6467636,151322334018.067,-5.64399437128829e+15,7.59179402940338e+19,-7.29123263914341e+23,5.9523418362911e+27,-4.83022984025771e+31,4.46417747997486e+35
0.436,0,2.66646782429175,-8298.89640887955,49847004.8323873,-166980067144.744,1.99980462461193e+15,-4.80112265132205e+19,7.78505542229998e+23,-9.47193269786477e+27,9.69150762396873e+31,-9.12490399481158e+35
0.437,0,0.249489757622498,15291.1281139928,-148227730.97264,1244726569159.99,-8.87252443180321e+15,6.8327704010359e+19,-7.30970780422172e+23,9.48323521763989e+27,-1.19087129045267e+32,1.35711774394575e+36
0.438,0,1.63826142620253,-8614.40809541406,150167260.226945,-1874692343763.93,1.95999337997555e+16,-1.78913786471723e+20,1.55365824221105e+24,-1.43559158421301e+28,1.49786339114149e+32,-1.68931169900318e+36
0.439,0,3.12961486300859,-9266.86786004821,4155395.806286,916844539900.782,-1.75350068532649e+16,2.33296233491671e+20,-2.58990745603276e+24,2.60354791671103e+28,-2.53798281027417e+32,2.53587361767728e+36
0.44,0,3.54369876876606,-2503.81834907123,-42452232.6052582,292935852579.709,3.91594778479847e+15,-1.34724266710377e+20,2.31180352869167e+24,-3.07944495383317e+28,3.57052723421912e+32,-3.83803599952307e+36
0.441,0,2.07475128029544,9330.73103479568,-74372662.3421679,200909046785.935,576614366167499,2.0965466098607e+19,-9.77773708834436e+23,2.06627963254868e+28,-3.23251724159211e+32,4.27395143562574e+36
0.442,0,2.17876002215701,-546.265781138197,62025421.9866343,-856891247874.286,6.64776033466866e+15,-3.81650586925636e+19,3.71545362622537e+23,-8.47528143915332e+27,1.83023614973625e+32,-3.18026779871576e+36
0.443,0,2.81374266285533,-3883.59566794993,20981032.689358,257603407160.579,-7.00000454999045e+15,8.57440926481174e+19,-7.78616831255855e+23,7.22724774076914e+27,-9.86482478011318e+31,1.76935699003561e+36
0.444,0,2.96934058592896,-873.490620099894,-18896125.005075,250524373170.831,42878462248232.1,-4.42255292887305e+19,8.16412361208583e+23,-1.00209949361535e+28,1.08371993655586e+32,-1.30064879360686e+36
0.445,0,2.36261697813804,3918.03375220523,-30112508.2470653,70621570434.8859,1.12924301769553e+15,-6.82884187135015e+18,-2.34786801668033e+23,6.60240154660028e+27,-1.04426850003865e+32,1.33691037421913e+36
0.446,0,1.9124516058831,2938.48746289927,6132658.04054772,-227637370449.035,1.87432471891702e+15,-4.69045631756285e+18,-1.33984043943973e+22,-1.39010746930447e+27,5.01970942975338e+31,-9.71264818269733e+35
0.447,0,1.8956519024242,217.977519894506,17081999.1770433,-68862872541.7315,-996580236406416,1.8033894956093e+19,-1.42809143652591e+23,8.13521888945556e+26,-1.38426328874088e+31,4.02219609309098e+35
0.448,0,0.915486170650148,6274.14114120662,-38068507.3834869,346552609614.516,-2.61074734814155e+15,1.01524398897885e+19,4.94272549316891e+22,-1.20744468629954e+27,1.26980923740111e+31,-1.66740239460489e+35
0.449,0,2.83031969366563,-11916.2459317376,114300152.821368,-957505551187.976,8.19475007102746e+15,-6.79037871939934e+19,4.90574763944354e+23,-2.77323412315981e+27,9.84967564056897e+30,1.78245581751063e+34
0.45,0,1.13375968218033,10772.4087299206,-142539253.204577,1613699217496.08,-1.61558244003917e+16,1.5300909222744e+20,-1.38816701310575e+24,1.18061380504275e+28,-9.1624234851913e+31,6.37773339993931e+35
0.451,0,0.92941372996857,1403.91609118497,58820060.7971942,-1264790271070.27,1.80832045951226e+16,-2.15115013112465e+20,2.31295903134687e+24,-2.32554729227187e+28,2.20312841110371e+32,-1.96016940514684e+36
0.452,0,2.63878857998073,-10623.4683187102,75591921.5765906,-105792465426.409,-7.27717582323997e+15,1.59294327944311e+20,-2.35207609918973e+24,2.93085139945833e+28,-3.3025572668417e+32,3.45932863748079e+36
0.453,0,2.76901373187072,-707.763377313197,-62260364.2314814,866024284152.538,-6.10789094508739e+15,-7.30406961144749e+18,1.0461880807793e+24,-2.13457177660484e+28,3.18213546794614e+32,-4.07401318999394e+36
0.454,0,2.29336208605436,3100.10105232909,-23930550.9394281,-240538903508.281,6.95009237728779e+15,-8.20402934062695e+19,4.69815910082971e+23,3.61633464268227e+27,-1.56770058612944e+32,2.9836088097656e+36
0.455,0,1.12680571067957,7446.17869702595,-27337508.3881525,21565381026.2487,-1.64599942154155e+15,5.39888571641841e+19,-8.54524064950565e+23,8.32146216425279e+27,-2.95977726246568e+31,-7.9838291781132e+35
0.456,0,3.89427918328469,-17274.4365495561,155339892.433271,-1148084805426.79,7.35194185793463e+15,-5.65480742610645e+19,6.94463575396726e+23,-9.73111450872629e+27,1.13420936353232e+32,-8.98787804833114e+35
0.457,0,1.30485389461151,16380.2380377225,-211434780.192842,2304462280575.83,-2.16944866227449e+16,1.82531144331041e+20,-1.50242657194684e+24,1.38046442702936e+28,-1.47877748370634e+32,1.64173445968638e+36
0.458,0,1.83372134692612,-3204.05899084239,122998387.19374,-2100820726811.24,2.76758419656406e+16,-3.10191134398374e+20,3.09596115029702e+24,-2.88946785424111e+28,2.683086989881e+32,-2.61509699055278e+36
0.459,0,1.50046854572812,2211.71284111658,-34021690.7802819,986209519630.286,-1.93909705940608e+16,2.95674337818119e+20,-3.80634424073004e+24,4.33664202093353e+28,-4.540305691915e+32,4.53872734578822e+36
0.46,0,0.783402341796242,4626.35265713567,-15191479.4778511,-118147445610.036,6.93546875718277e+15,-1.65358470910071e+20,2.89605975924008e+24,-4.21054366244922e+28,5.36978621357769e+32,-6.22634113405233e+36
0.461,0,2.6958390948573,-11897.4706854239,103834975.061058,-748069940904.241,3.96025029204251e+15,1.86577827106733e+19,-1.15563347575605e+24,2.54495637112021e+28,-4.24366435717351e+32,6.03936007999577e+36
0.462,0,1.74990000675675,6057.33456034623,-112783783.193628,1360949777496.07,-1.325198050009e+16,1.08166159524527e+20,-5.62740629135492e+23,-3.71949111426411e+27,1.83188259932013e+32,-3.81624496834434e+36
0.463,0,1.857244663494,-557.502490488195,41541003.2189953,-969331920514.447,1.46389188825204e+16,-1.75230774155531e+20,1.78067058908168e+24,-1.47264610945966e+28,6.92099531267323e+31,7.15283470891221e+35
0.464,0,1.61275496406319,1653.15213164853,-13891892.7109433,348173952303.194,-8.27536660002544e+15,1.43940525755782e+20,-2.005116501963e+24,2.37851624140032e+28,-2.41980270475782e+32,1.95561578780093e+36
0.465,0,1.30907129371426,2026.51396533598,-2357097.18456591,-72417069518.3245,2.64152447709597e+15,-6.85683917505013e+19,1.33486456679526e+24,-2.09815464836026e+28,2.81240999668313e+32,-3.28729550040111e+36
0.466,0,0.836800033434458,3087.81212374916,-6683606.51336378,27209961003.7781,-625771255527114,2.05206672908787e+19,-5.59556954238015e+23,1.18993929315742e+28,-2.0654814608321e+32,3.06433291515247e+36
0.467,0,1.83261498842059,-6137.53293907871,57968545.4834203,-406342460914.975,2.72501222545397e+15,-2.10581090801971e+19,2.61223061450867e+23,-5.15566721041651e+27,1.07128356370637e+32,-1.97038104261445e+36
0.468,0,1.54849839823078,1901.08347980788,-50489708.6825199,681372673324.768,-6.83450591016633e+15,6.00712089304194e+19,-5.09822799832229e+23,4.84492693297822e+27,-6.28284118455723e+31,1.06762542067014e+36
0.469,0,1.60983384473737,-268.995810411481,13628664.6167732,-402712145594.369,6.80995939281318e+15,-8.57221777143425e+19,9.16037133673003e+23,-8.95933477414217e+27,8.67391041170705e+31,-9.39742835181413e+35
0.47,0,0.59174875465778,6515.03432834606,-42640604.1327449,353606473345.496,-4.75146718719249e+15,7.2628959997679e+19,-9.94810355546069e+23,1.20052728780723e+28,-1.31721096648978e+32,1.37263187807527e+36
0.471,0,3.18377575944304,-16171.2314202792,142558411.816943,-1163838811123.02,9.53599434063878e+15,-8.9776942171526e+19,1.02037962407717e+24,-1.26606441776821e+28,1.54967309114478e+32,-1.80121182726029e+36
0.472,0,2.97643120651277,1407.91145218984,-110395643.213922,1589099577407.33,-1.72968527601439e+16,1.68603504371618e+20,-1.62353973105053e+24,1.66124916907641e+28,-1.83922815423019e+32,2.12919048122754e+36
0.473,0,1.83835214633878,7258.88303711593,-36786215.7888701,-461993862369.473,1.28825904823717e+16,-1.89590483280421e+20,2.25044328270836e+24,-2.43405225853292e+28,2.57314281496466e+32,-2.77233162529531e+36
0.474,0,1.72487141093172,825.000488460373,40396033.5688755,-484913990889.557,146971472424402,7.99714461449007e+19,-1.69319635887949e+24,2.47744263550766e+28,-3.08569270279457e+32,3.55536170242975e+36
0.475,0,1.01791828464708,4555.3505154865,-23452938.5210733,401082170116.352,-5.56606656918915e+15,3.59095633437544e+19,2.76457714614124e+23,-1.23700321752716e+28,2.33323554928615e+32,-3.4042411174174e+36
0.476,0,0.861890790767851,1096.02922215133,21715791.7749928,-283770059031.06,4.30226081085405e+15,-6.19944515123881e+19,6.15170408220799e+23,-2.13078564837007e+27,-6.42831965680601e+31,1.86920314288693e+36
0.477,0,1.30367619801404,-2661.52071749334,23612095.412438,-12055997052.8007,-1.70613244347309e+15,3.77399731372196e+19,-6.2651194370641e+23,7.80098734198824e+27,-6.24148330759635e+31,-1.1340145090855e+34
0.478,0,3.02798681833664,-10726.7735604068,50712644.8098993,-170494362898.674,995972561924447,-1.69739210804516e+19,3.43678419455514e+23,-6.09439670805166e+27,8.72933100675267e+31,-9.40629475690923e+35
0.479,0,2.37581155888239,4199.34022648031,-93753684.244315,907754438263.393,-6.77648447646449e+15,4.88491256718011e+19,-4.13637714178894e+23,4.75810803732008e+27,-6.81773787987901e+31,9.76694832226444e+35
0.48,0,1.72933088844411,4166.64483610357,179253.252662478,-589846042281.756,9.40777580990005e+15,-1.01686948201278e+20,9.45918749574986e+23,-8.54317463848489e+27,8.35780703655778e+31,-9.53461960656672e+35
0.481,0,1.3180231866527,2691.43121943393,9246712.18748757,-56996564303.315,-3.34563048170471e+15,8.01050799526048e+19,-1.14205265355796e+24,1.31184341625015e+28,-1.3610485464017e+32,1.38033741159212e+36
0.482,0,1.24236796105627,583.109098070309,13235509.50652,-25130477392.3731,-199943271706944,-1.97518493696439e+19,6.27168197752512e+23,-1.11136297993112e+28,1.52233245600189e+32,-1.81155379384859e+36
0.483,0,3.12418327250996,-11721.6391454981,77340486.7250659,-403028166624.179,2.37551163531576e+15,-1.61872992286248e+19,-2.22816251597714e+22,4.07831146959644e+27,-9.54222778065312e+31,1.55573375034678e+36
0.484,0,1.35277236445928,11228.4652040672,-144183887.242925,1391951439522.83,-1.12801834333764e+16,8.58207688123291e+19,-6.41091101189155e+23,3.88979486454367e+27,1.15934148565863e+30,-6.06484338724179e+35
0.485,0,3.0001924206596,-10251.4062185545,134945751.326164,-1753621376294.45,1.97634048332685e+16,-1.95060034104419e+20,1.76499523914932e+24,-1.51199257807695e+28,1.19465093404557e+32,-7.43642536200392e+35
0.486,0,3.24378100558196,-1438.95604661105,-55327975.9453562,1195157199602.97,-1.8524142174266e+16,2.40540150368112e+20,-2.73682974895301e+24,2.82860646599829e+28,-2.72742347561859e+32,2.46455050169327e+36
0.487,0,1.43527652343848,11457.0496242204,-81051362.5756159,162037192334.637,6.4863821791323e+15,-1.57092464260068e+20,2.49789107844285e+24,-3.28867287708303e+28,3.84336560981299e+32,-4.1284920719208e+36
0.488,0,1.99321859969663,-3407.74431421611,93363884.4006305,-1095814028235.7,7.90546633401335e+15,-8.96069173541341e+18,-9.30126113886418e+23,2.15318204865551e+28,-3.41852466367144e+32,4.56219706888208e+36
0.489,0,2.99971736886509,-6232.15207274964,17774911.8230705,474543698309.956,-9.86392546889757e+15,1.11643533631436e+20,-7.5802654769607e+23,-1.07592460982803e+27,1.41970403675746e+32,-3.03902134514964e+36
0.49,0,3.95988584601422,-5948.70409400989,-1742429.21985374,122568700512.529,2.2094306290403e+15,-7.58276189292904e+19,1.17768745723991e+24,-1.21625696578072e+28,6.96941632022704e+31,4.53415432095505e+35
0.491,0,2.76153834177736,7611.57146391423,-85198449.9241627,524590980199.853,-2.52776338879328e+15,2.97627286731499e+19,-6.6323363722411e+23,1.15640927869682e+28,-1.49062448729113e+32,1.37460219616119e+36
0.492,0,3.52259379769649,-4698.66784181498,77330845.621291,-1021076353889.16,9.71231637920355e+15,-7.69216695945244e+19,6.70399828172978e+23,-8.3786623221133e+27,1.25281669482155e+32,-1.723510368485e+36
0.493,0,2.80082440907203,4615.57802128126,-58516999.8547652,853413954846.018,-1.17760826656782e+16,1.35008768093151e+20,-1.33164937919542e+24,1.25800826001079e+28,-1.31687887885464e+32,1.61444828018808e+36
0.494,0,3.28667266897524,-2972.23432225621,47665869.6328828,-667066787133.082,9.55193516404584e+15,-1.33987694115946e+20,1.68998482711305e+24,-1.89847416857837e+28,1.98328203612131e+32,-2.07355711583709e+36
0.495,0,0.972928169652371,14620.4760712424,-110563842.80212,994286107439.001,-1.0438586491755e+16,1.25594552587306e+20,-1.63081621208683e+24,2.08629657543831e+28,-2.50351749725375e+32,2.81902478174567e+36
0.496,0,2.27294875233949,-8081.75363760149,142607823.308789,-1590668340136.21,1.62420196686717e+16,-1.67640891390221e+20,1.8424030326721e+24,-2.18213931813636e+28,2.68170308522339e+32,-3.25770498505845e+36
0.497,0,2.13026272953674,976.77742795397,-56888408.4347055,1253079055186.84,-1.78649706166526e+16,2.14284513928245e+20,-2.39961802583983e+24,2.66525267760681e+28,-3.04555768083957e+32,3.59830358754033e+36
0.498,0,1.20157030629812,5916.50853900095,-31055745.0856986,-162019186722.181,8.8870214844708e+15,-1.68042960593792e+20,2.40185236666822e+24,-3.01655614760723e+28,3.56974418292035e+32,-4.156271619036e+36
0.499,0,2.18580591538798,-6103.57104882994,75517624.1871774,-669693891306.064,3.19211227014828e+15,3.57407048358719e+19,-1.27986880859386e+24,2.31271325119231e+28,-3.34792760882511e+32,4.34600326023516e+36
0.5,0,3.95413564148028,-11040.1823383499,31068511.0386326,278919795417.187,-5.95850133834907e+15,5.74980274741316e+19,-1.36984690388486e+23,-7.17579475521779e+27,1.90330041003818e+32,-3.29866493432691e+36


==> simulation_data/circa_monolithic.csv <==
t,i,v
0,0,0
0.001,-3.32447448152197e-06,-0.0208757940759826
0.002,-9.95260829222063e-06,-0.0416208829068357
0.003,-1.98623473432941e-05,-0.062227484689547
0.004,-3.30304069085459e-05,-0.0826878717259693
0.005,-4.9432280732963e-05,-0.102994373514612
0.006,-6.904225063002e-05,-0.123139379819558
0.007,-9.18333965638707e-05,-0.14311534371528
0.008,-0.000117777607212394,-0.162914784606129
0.009,-0.000146845591006871,-0.182530291219305
0.01,-0.000179006887643875,-0.20195452457009
0.011,-0.000214229880064774,-0.221180220898181
0.012,-0.000252481806898054,-0.240200194573928
0.013,-0.000293728775359481,-0.259007340973328
0.014,-0.00033793577460495,-0.277594639320615
0.015,-0.000385066689530677,-0.295955155497324
0.016,-0.000435084315015213,-0.314082044816687
0.017,-0.000487950370597586,-0.331968554762262
0.018,-0.0005436255155857,-0.349608027689701
0.019,-0.000602069364588948,-0.366993903490568
0.02,-0.000663240503468827,-0.384119722217151
0.021,-0.000727096505701173,-0.400979126667211
0.022,-0.000793593949143473,-0.417565864927639
0.023,-0.000862688433200554,-0.433873792875995
0.024,-0.000934334596381771,-0.449896876638945
0.025,-0.00100848613424268,-0.46562919500659
0.026,-0.00108509581770402,-0.481064941801749
0.027,-0.00116411551174069,-0.496198428203214
0.028,-0.00124549619443318,-0.511024085022086
0.029,-0.00132918797637395,-0.525536464930247
0.03,-0.00141514012042092,-0.5397302446401
0.031,-0.00150330106179014,-0.553600227034695
0.032,-0.00159361842847968,-0.56714134324739
0.033,-0.00168603906201656,-0.580348654690217
0.034,-0.00178050903851833,-0.593217355030141
0.035,-0.00187697369006103,-0.605742772112419
0.036,-0.00197537762634485,-0.617920369830298
0.037,-0.00207566475664886,-0.629745749940288
0.038,-0.00217777831206606,-0.641214653822304
0.039,-0.00228166086800988,-0.652322964183956
0.04,-0.00238725436698302,-0.66306670670832
0.041,-0.00249450014159965,-0.673442051644511
0.042,-0.0026033389378516,-0.683445315340449
0.043,-0.0027137109386095,-0.693072961717174
0.044,-0.00282555578734917,-0.702321603684153
0.045,-0.00293881261209392,-0.711188004494979
0.046,-0.00305342004956328,-0.719669079042954
0.047,-0.00316931626951822,-0.727761895096001
0.048,-0.00328643899929348,-0.735463674470453
0.049,-0.00340472554850686,-0.742771794143207
0.05,-0.0035241128339358,-0.74968378730183
0.051,-0.00364453740455127,-0.756197344332183
0.052,-0.00376593546669886,-0.762310313743168
0.053,-0.00388824290941715,-0.76802070302823
0.054,-0.00401139532988302,-0.773326679463277
0.055,-0.004135328058974,-0.77822657084068
0.056,-0.00425997618693718,-0.782718866139077
0.057,-0.00438527458915454,-0.786802216128714
0.058,-0.00451115795199442,-0.790475433912058
0.059,-0.0046375607987387,-0.793737495399497
0.06,-0.00476441751557536,-0.796587539719912
0.061,-0.00489166237764609,-0.799024869565969
0.062,-0.00501922957513834,-0.801048951473994
0.063,-0.00514705323941168,-0.802659416038305
0.064,-0.00527506746914768,-0.80385605805994
0.065,-0.00540320635651315,-0.804638836629689
0.066,-0.00553140401332599,-0.805007875145435
0.067,-0.00565959459721351,-0.804963461263756
0.068,-0.00578771233775242,-0.804506046785847
0.069,-0.00591569156258032,-0.803636247477774
0.07,-0.00604346672346801,-0.802354842825155
0.071,-0.00617097242234244,-0.800662775722355
0.072,-0.00629814343724961,-0.798561152096323
0.073,-0.0064249147482473,-0.796051240465219
0.074,-0.00655122156321706,-0.793134471432011
0.075,-0.00667699934358532,-0.789812437113239
0.076,-0.0068021838299432,-0.786086890503185
0.077,-0.00692671106755476,-0.781959744773689
0.078,-0.00705051743174369,-0.777433072509902
0.079,-0.00717353965314795,-0.772509104882278
0.08,-0.00729571484283265,-0.767190230755136
0.081,-0.00741698051725073,-0.76147899573215
0.082,-0.0075372746230418,-0.755378101139145
0.083,-0.00765653556165898,-0.748890402944611
0.084,-0.00777470221381406,-0.742018910618364
0.085,-0.00789171396373103,-0.73476678592881
0.086,-0.00800751072319845,-0.727137341679294
0.087,-0.00812203295541092,-0.719134040384041
0.088,-0.00823522169859019,-0.710760492884214
0.089,-0.00834701858937641,-0.702020456904648
0.09,-0.00845736588598017,-0.692917835551835
0.091,-0.00856620649108612,-0.683456675753758
0.092,-0.00867348397449895,-0.673641166642202
0.093,-0.00877914259552266,-0.663475637878192
0.094,-0.0088831273250643,-0.652964557921215
0.095,-0.00898538386745317,-0.64211253224293
0.096,-0.0090858586819668,-0.630924301486086
0.097,-0.00918449900405521,-0.61940473956936
0.098,-0.00928125286625481,-0.607558851738901
0.099,-0.00937606911878369,-0.595391772567343
0.1,-0.00946889744980997,-0.582908763901089
0.101,-0.0095596884053852,-0.570115212756693
0.102,-0.00964839340903471,-0.55701662916718
0.103,-0.00973496478099723,-0.543618643979154
0.104,-0.00981935575710598,-0.529927006601595
0.105,-0.00990152050730364,-0.515947582707227
0.106,-0.00998141415378397,-0.501686351887392
0.107,-0.0100589927887526,-0.487149405261352
0.108,-0.0101342134918002,-0.47234294304099
0.109,-0.0102070343468805,-0.457273272051876
0.11,-0.010277414458887,-0.441946803211685
0.111,-0.0103453139698217,-0.426370048966997
0.112,-0.0104106940745488,-0.410549620689469
0.113,-0.0104735170361275,-0.394492226032459
0.114,-0.0105337462007179,-0.378204666249126
0.115,-0.0105913460120536,-0.361693833473109
0.116,-0.0106462820254758,-0.344966707962837
0.117,-0.0106985209215226,-0.328030355310615
0.118,-0.0107480305190685,-0.310891923617563
0.119,-0.0107947797880088,-0.293558640635561
0.12,-0.0108387388614841,-0.276037810877339
0.121,-0.0108798790476387,-0.25833681269586
0.122,-0.0109181728409107,-0.240463095334177
0.123,-0.0109535939328463,-0.222424175946933
0.124,-0.0109861172224362,-0.2042276365947
0.125,-0.0110157188259693,-0.185881121212356
0.126,-0.0110423760863993,-0.167392332552725
0.127,-0.0110660675822211,-0.14876902910668
0.128,-0.011086773135853,-0.130019022000961
0.129,-0.0111044738215216,-0.111150171874944
0.13,-0.0111191519726461,-0.0921703857375973
0.131,-0.0111307911887194,-0.0730876138059075
0.132,-0.0111393763416826,-0.0539098463260113
0.133,-0.0111448935817907,-0.0346451103783264
0.134,-0.0111473303429677,-0.0153014666679493
0.135,-0.0111466753476479,0.00411299369839498
0.136,-0.011142918611102,0.0235901524475605
0.137,-0.0111360514452466,0.0431218673860516
0.138,-0.0111260664619351,0.0626999756556609
0.139,-0.0111129575757286,0.0823162969973697
0.14,-0.0110967200061462,0.101962637022207
0.141,-0.0110773502793936,0.121630790487758
0.142,-0.0110548462295686,0.141312544579012
0.143,-0.0110292069993444,0.160999682192236
0.144,-0.0110004330401294,0.18068398522056
0.145,-0.0109685261117034,0.200357237839971
0.146,-0.010933489281331,0.220011229794377
0.147,-0.0108953269223524,0.239637759678453
0.148,-0.0108540447122511,0.259228638216938
0.149,-0.0108096496302013,0.278775691539084
0.15,-0.010762149954094,0.29827076444694
0.151,-0.010711555257044,0.317705723676156
0.152,-0.0106578764033793,0.337072461148027
0.153,-0.0106011255441137,0.356362897211447
0.154,-0.0105413161119055,0.3755689838735
0.155,-0.0104784628155033,0.394682708017382
0.156,-0.010412581633682,0.413696094606369
0.157,-0.0103436898086704,0.432601209872553
0.158,-0.0102718058390741,0.451390164489076
0.159,-0.0101969494722958,0.470055116724571
0.16,-0.0101191416964567,0.488588275578577
0.161,-0.0100384047318212,0.506981903896656
0.162,-0.00995476202172953,0.525228321463965
0.163,-0.00986823822304063,0.543319908076061
0.164,-0.00977885919609081,0.561249106585689
0.165,-0.00968665199417036,0.579008425924357
0.166,-0.00959164485252363,0.59659044409747
0.167,-0.00949386717687643,0.613987811151837
0.168,-0.00939334953149539,0.631193252114361
0.169,-0.00929012362678421,0.648199569900734
0.17,-0.00918422230642153,0.664999648192976
0.171,-0.00907567953404586,0.681586454284665
0.172,-0.00896453037949259,0.697953041892729
0.173,-0.0088508110045888,0.714092553934653
0.174,-0.00873455864851148,0.729998225270024
0.175,-0.00861581161271493,0.745663385405279
0.176,-0.00849460924543365,0.761081461160609
0.177,-0.00837099192576649,0.77624597929793
0.178,-0.00824500104734884,0.791150569108872
0.179,-0.00811667900161909,0.805788964961769
0.18,-0.00798606916068626,0.8201550088066
0.181,-0.00785321585980558,0.834242652636915
0.182,-0.00771816437946892,0.848045960907729
0.183,-0.00758096092711741,0.861559112908438
0.184,-0.00744165261848349,0.874776405089796
0.185,-0.00730028745856981,0.887692253344036
0.186,-0.00715691432227267,0.900301195237202
0.187,-0.00701158293465769,0.912597892192823
0.188,-0.00686434385089559,0.924577131626028
0.189,-0.00671524843586621,0.936233829027289
0.19,-0.00656434884343882,0.947563029994902
0.191,-0.00641169799543698,0.958559912215455
0.192,-0.00625734956029654,0.969219787391438
0.193,-0.00610135793142512,0.979538103115259
0.194,-0.0059437782052718,0.989510444688899
0.195,-0.00578466615911592,0.999132536888484
0.196,-0.00562407822858357,1.00840024567307
0.197,-0.00546207148490117,1.01730957983694
0.198,-0.00529870361189477,1.02585669260481
0.199,-0.00513403288274474,1.03403788316919
0.2,-0.00496811813650483,1.04184959816942
0.201,-0.00480101875439501,1.04928843311173
0.202,-0.00463279463587784,1.05635113372969
0.203,-0.00446350617452759,1.06303459728464
0.204,-0.00429321423370197,1.06933587380544
0.205,-0.0041219801220262,1.07525216726721
0.206,-0.00394986556869912,1.0807808367084
0.207,-0.00377693269863132,1.08591939728583
0.208,-0.00360324400742516,1.09066552126742
0.209,-0.00342886233620673,1.09501703896188
0.21,-0.00325385084631987,1.09897193958532
0.211,-0.00307827299389218,1.10252837206427
0.212,-0.00290219250428347,1.10568464577478
0.213,-0.00272567334642661,1.1084392312174
0.214,-0.00254877970707124,1.11079076062761
0.215,-0.00237157596494048,1.1127380285217
0.216,-0.00219412666481117,1.11427999217761
0.217,-0.00201649649152777,1.11541577205072
0.218,-0.00183875024396054,1.11614465212437
0.219,-0.00166095280891825,1.11646608019499
0.22,-0.00148316913502597,1.11637966809162
0.221,-0.00130546420657832,1.11588519182993
0.222,-0.00112790301737864,1.1149825917005
0.223,-0.000950550544574628,1.11367197229137
0.224,-0.000773471722500744,1.11195360244496
0.225,-0.00059673141653806,1.10982791514916
0.226,-0.000420394397001815,1.10729550736291
0.227,-0.000244525313067243,1.10435713977606
0.228,-6.91886667440557e-05,1.10101373650383
0.229,0.000105551213090015,1.09726638471584
0.23,0.000279630196586185,1.09311633419996
0.231,0.0004529843787418,1.08856499686108
0.232,0.000625550105127353,1.08361394615508
0.233,0.000797263997513073,1.0782649164581
0.234,0.000968062979384819,1.07251980237156
0.235,0.00113788430133909,1.06638065796294
0.236,0.001306665566347,1.05984969594293
0.237,0.00147434475487705,1.05292928677902
0.238,0.00164086024986671,1.04562195774602
0.239,0.0018061508615329,1.03793039191382
0.24,0.00197015585201117,1.02985742707294
0.241,0.00213281495981408,1.02140605459805
0.242,0.00229406842409873,1.01257941825017
0.243,0.00245385700873384,1.00338081291785
0.244,0.00261212202615675,0.993813683297918
0.245,0.00276880536101081,0.983881622516317
0.246,0.00292384949355363,0.973588370689564
0.247,0.0030771975228269,0.962937813427402
0.248,0.00322879318957852,0.951933980277266
0.249,0.00337858089892779,0.940581043111172
0.25,0.00352650574276469,0.928883314455676
0.251,0.00367251352187422,0.916845245765567
0.252,0.00381655076777699,0.904471425641999
0.253,0.0039585647642773,0.891766577995752
0.254,0.0040985035687101,0.878735560156384
0.255,0.00423631603287834,0.865383360927997
0.256,0.00437195182367232,0.851715098592432
0.257,0.00450536144336284,0.837736018860661
0.258,0.0046364962495599,0.823451492773212
0.259,0.00476530847482913,0.80886701455046
0.26,0.00489175124595804,0.793988199393647
0.261,0.00501577860286435,0.778820781237513
0.262,0.00513734551713881,0.763370610455424
0.263,0.00525640791021528,0.747643651517939
0.264,0.00537292267116052,0.731645980605723
0.265,0.00548684767407683,0.715383783177785
0.266,0.00559814179511039,0.698863351496004
0.267,0.00570676492905864,0.682091082106927
0.268,0.00581267800556998,0.665073473281865
0.269,0.00591584300492925,0.647817122416283
0.27,0.00601622297342289,0.630328723389556
0.271,0.00611378203827735,0.612615063886118
0.272,0.00620848542216503,0.594683022679097
0.273,0.00630029945727175,0.576539566877515
0.274,0.00638919159892024,0.558191749138141
0.275,0.00647513043874423,0.539646704843141
0.276,0.00655808571740771,0.520911649244625
0.277,0.00663802833686441,0.501993874577253
0.278,0.00671493037215258,0.482900747140044
0.279,0.00678876508272033,0.463639704348555
0.28,0.00685950692327693,0.444218251758622
0.281,0.0069271315541659,0.424643960062839
0.282,0.00699161585125557,0.404924462060978
0.283,0.00705293791534325,0.385067449605572
0.284,0.00711107708106921,0.365080670523871
0.285,0.00716601392533691,0.344971925517416
0.286,0.00721773027523615,0.324749065040447
0.287,0.00726620921546589,0.304419986158423
0.288,0.00731143509525386,0.283992629387894
0.289,0.00735339353477015,0.263474975518984
0.29,0.00739207143103216,0.242875042421774
0.291,0.00742745696329868,0.222200881837843
0.292,0.00745953959795079,0.201460576158267
0.293,0.00748831009285779,0.180662235189349
0.294,0.00751376050122623,0.159813992907391
0.295,0.00753588417493067,0.13892400420379
0.296,0.00755467576732473,0.118000441621766
0.297,0.00757013123553134,0.0970514920860396
0.298,0.00758224784221127,0.0760853536267341
0.299,0.0075910241568093,0.0551102320988592
0.3,0.0075964600562773,0.0341343378986423
0.301,0.00759855672527434,0.0131658826780577
0.302,0.00759731665584326,-0.00778692394116152
0.303,0.00759274364656427,-0.0287158776526872
0.304,0.0075848428011856,-0.0496127827486496
0.305,0.00757362052673193,-0.0704694553992384
0.306,0.00755908453109127,-0.0912777269275688
0.307,0.00754124382008136,-0.112029447078473
0.308,0.00752010869399651,-0.132716487279941
0.309,0.00749569074363664,-0.153330743895871
0.31,0.00746800284581981,-0.173864141468869
0.311,0.00743705915838011,-0.194308635951755
0.312,0.00740287511465295,-0.214656217926529
0.313,0.00736546741744997,-0.234898915809472
0.314,0.0073248540325259,-0.255028799041122
0.315,0.00728105418154008,-0.275037981259838
0.316,0.00723408833451531,-0.294918623457695
0.317,0.00718397820179727,-0.314662937117429
0.318,0.0071307467255175,-0.334263187329196
0.319,0.00707441807056345,-0.353711695885882
0.32,0.00701501761505931,-0.373000844355747
0.321,0.00695257194036118,-0.392123077131143
0.322,0.00688710882057088,-0.411070904452126
0.323,0.00681865721157234,-0.429836905403707
0.324,0.00674724723959508,-0.448413730885593
0.325,0.00667291018930944,-0.466794106553177
0.326,0.00659567849145798,-0.484970835728659
0.327,0.00651558571002853,-0.502936802281069
0.328,0.00643266652897348,-0.520684973474105
0.329,0.006346956738481,-0.538208402780593
0.33,0.00625849322080349,-0.555500232662476
0.331,0.00616731393564901,-0.572553697315206
0.332,0.00607345790514148,-0.589362125375454
0.333,0.00597696519835575,-0.605918942591033
0.334,0.0058778769154336,-0.622217674451984
0.335,0.00577623517128711,-0.638251948781775
0.336,0.00567208307889595,-0.654015498287558
0.337,0.00556546473220517,-0.669502163068485
0.338,0.00545642518863037,-0.68470589308106
0.339,0.00534501045117735,-0.69962075056056
0.34,0.00523126745018315,-0.714240912397545
0.341,0.00511524402468608,-0.728560672468502
0.342,0.00499698890343195,-0.742574443919707
0.343,0.00487655168552425,-0.756276761403373
0.344,0.00475398282072594,-0.76966228326521
0.345,0.00462933358942071,-0.782725793682496
0.346,0.00450265608224184,-0.79546220475183
0.347,0.00437400317937669,-0.807866558525715
0.348,0.00424342852955515,-0.819934028997163
0.349,0.00411098652873042,-0.831659924031525
0.35,0.00397673229846075,-0.843039687244778
0.351,0.00384072166400061,-0.854068899827511
0.352,0.0037030111321102,-0.864743282313889
0.353,0.00356365786859215,-0.875058696294881
0.354,0.00342271967556436,-0.88501114607506
0.355,0.00328025496847803,-0.894596780272336
0.356,0.00313632275289021,-0.903811893359957
0.357,0.00299098260100001,-0.912652927150171
0.358,0.00284429462795799,-0.921116472218955
0.359,0.00269631946795803,-0.929199269271249
0.36,0.00254711825012146,-0.936898210446136
0.361,0.00239675257418294,-0.944210340561448
0.362,0.00224528448598784,-0.951132858297311
0.363,0.00209277645281096,-0.957663117318143
0.364,0.00193929133850648,-0.963798627332667
0.365,0.00178489237849895,-0.969537055091502
0.366,0.00162964315462555,-0.974876225321947
0.367,0.0014736075698394,-0.979814121599572
0.368,0.0013168498227843,-0.98434888715628
0.369,0.00115943438225089,-0.988478825624505
0.37,0.00100142596152459,-0.992202401717249
0.371,0.000842889492635367,-0.995518241843701
0.372,0.000683890100519935,-0.998425134660171
0.373,0.000524493077106413,-1.00092203155613
0.374,0.000364763855332025,-1.00300804707517
0.375,0.00020476798310412,-1.00468245927069
0.376,4.45710972149886e-05,-1.00594470999618
0.377,-0.000115761102779145,-1.00679440513004
0.378,-0.000276162880704452,-1.00723131473467
0.379,-0.000436568489930736,-1.00725537315005
0.38,-0.00059691219953709,-1.0068666790215
0.381,-0.000757128320471506,-1.00606549526172
0.382,-0.000917151231693989,-1.00485224894723
0.383,-0.00107691540629272,-1.003227531149
0.384,-0.00123635543756279,-1.00119209669761
0.385,-0.00139540606503712,-0.998746863882846
0.386,-0.00155400220045912,-0.995892914087941
0.387,-0.00171207895368669,-0.992631491358552
0.388,-0.00186957165851729,-0.988964001906711
0.389,-0.0020264158984236,-0.984892013549891
0.39,-0.00218254753218962,-0.980417255085437
0.391,-0.00233790271943683,-0.975541615600611
0.392,-0.00249241794603035,-0.970267143718524
0.393,-0.00264603004935479,-0.964596046780254
0.394,-0.00279867624344976,-0.95853068996348
0.395,-0.00295029414399495,-0.952073595337988
0.396,-0.00310082179313485,-0.945227440858421
0.397,-0.00325019768413308,-0.937995059294677
0.398,-0.00339836078584658,-0.930379437100384
0.399,-0.00354525056700978,-0.92238371321991
0.4,-0.00369080702031908,-0.914011177834371
0.401,-0.00383497068630799,-0.905265271047151
0.402,-0.00397768267700341,-0.896149581509461
0.403,-0.00411888469935357,-0.886667844986474
0.404,-0.0042585190784182,-0.876823942864621
0.405,-0.0043965287803118,-0.866621900600641
0.406,-0.00453285743489069,-0.856065886113009
0.407,-0.00466744935817479,-0.845160208116371
0.408,-0.00480024957449527,-0.833909314399681
0.409,-0.00493120383835908,-0.822317790048694
0.41,-0.00506025865602168,-0.810390355613552
0.411,-0.00518736130675931,-0.798131865222188
0.412,-0.00531245986383238,-0.785547304640295
0.413,-0.00543550321513139,-0.772641789278648
0.414,-0.00555644108349742,-0.759420562148568
0.415,-0.00567522404670879,-0.745888991766351
0.416,-0.00579180355712602,-0.732052570007492
0.417,-0.00590613196098727,-0.717916909911578
0.418,-0.00601816251734642,-0.703487743438704
0.419,-0.00612784941664635,-0.688770919178334
0.42,-0.00623514779891984,-0.673772400011509
0.421,-0.00634001377161104,-0.658498260727345
0.422,-0.00644240442701006,-0.642954685594758
0.423,-0.00654227785929405,-0.627147965890414
0.424,-0.00663959318116764,-0.611084497383866
0.425,-0.00673431054009637,-0.594770777780911
0.426,-0.00682639113412636,-0.578213404126154
0.427,-0.00691579722728413,-0.561419070165857
0.428,-0.00700249216455015,-0.5443945636721
0.429,-0.00708644038640044,-0.527146763729339
0.43,-0.00716760744291006,-0.509682637984434
0.431,-0.00724596000741319,-0.492009239861259
0.432,-0.00732146588971406,-0.474133705741005
0.433,-0.00739409404884362,-0.456063252109298
0.434,-0.00746381460535673,-0.437805172671276
0.435,-0.00753059885316506,-0.419366835435785
0.436,-0.00759441927090089,-0.400755679769849
0.437,-0.00765524953280732,-0.38197921342461
0.438,-0.0077130645191504,-0.363045009533898
0.439,-0.0077678403261493,-0.343960703586666
0.44,-0.00781955427542017,-0.324733990374473
0.441,-0.00786818492293025,-0.30537262091526
0.442,-0.00791371206745843,-0.285884399354622
0.443,-0.00795611675855904,-0.266277179845841
0.444,-0.00799538130402546,-0.246558863409913
0.445,-0.00803148927685085,-0.226737394776836
0.446,-0.008064425521683,-0.2068207592094
0.447,-0.00809417616077074,-0.18681697931078
0.448,-0.00812072859939971,-0.166734111817192
0.449,-0.00814407153081503,-0.146580244376894
0.45,-0.00816419494062921,-0.126363492316815
0.451,-0.00818109011071327,-0.106091995398132
0.452,-0.00819474962256962,-0.0857739145620575
0.453,-0.00820516736018551,-0.0654174286671701
0.454,-0.00821233851236554,-0.0450307312195622
0.455,-0.00821625957454272,-0.0246220270971452
0.456,-0.00821692835006697,-0.00419952926939763
0.457,-0.00821434395097086,0.0162285444861134
0.458,-0.00820850679821209,0.0366539748691499
0.459,-0.00819941862139266,0.0570685443428108
0.46,-0.00818708245795488,0.077464040418847
0.461,-0.0081715026518545,0.0978322589409428
0.462,-0.00815268485171157,0.118165007364684
0.463,-0.00813063600843954,0.13845410803286
0.464,-0.00810536437235391,0.158691401444826
0.465,-0.0080768794897613,0.178868749518592
0.466,-0.00804519219903034,0.19897803884435
0.467,-0.00801031462614613,0.219011183928127
0.468,-0.00797226017974986,0.238960130424282
0.469,-0.00793104354566559,0.258816858355528
0.47,-0.00788668068091654,0.27857338531922
0.471,-0.00783918880723307,0.298221769678606
0.472,-0.00778858640405512,0.317754113737771
0.473,-0.0077348932010318,0.337162566899012
0.474,-0.00767813017002119,0.356439328801368
0.475,-0.00761831951659351,0.375576652439049
0.476,-0.00755548467104106,0.39456684725854
0.477,-0.00748965027889863,0.413402282233112
0.478,-0.00742084219097795,0.432075388913522
0.479,-0.00734908745292046,0.450578664453691
0.48,-0.00727441429427223,0.468904674610127
0.481,-0.00719685211708579,0.487046056713926
0.482,-0.00711643148405307,0.504995522614131
0.483,-0.00703318410617443,0.522745861591278
0.484,-0.00694714282996866,0.540289943239993
0.485,-0.00685834162422898,0.557620720319443
0.486,-0.00676681556633046,0.574731231570527
0.487,-0.00667260082809419,0.591614604498681
0.488,-0.00657573466121408,0.608264058121167
0.489,-0.00647625538225186,0.624672905677772
0.49,-0.00637420235720645,0.640834557303812
0.491,-0.00626961598566385,0.656742522664367
0.492,-0.00616253768453382,0.67239041354873
0.493,-0.00605300987137993,0.687771946423983
0.494,-0.00594107594734959,0.70288094494672
0.495,-0.00582678027971099,0.717711342431884
0.496,-0.00571016818400374,0.732257184277745
0.497,-0.00559128590581059,0.746512630346051
0.498,-0.00547018060215733,0.760471957296393
0.499,-0.00534690032254841,0.774129560873835
0.5,-0.00522149398964581,0.787479958148945


==> simulation_data/circb_conv_solution_field.csv <==
t,x0,x1,x2,x3,x4,x5,x6,x7,x8
0,0,0,0,0,0,0,0,0,0
0.001,0,0.000823678483296903,0.640432280776975,0.639629005860772,0.639630014681775,0.639630013414815,0.639630013416405,0.639630013416402,0.639630013416402
0.002,0,0.00237503479713492,1.28058516257804,1.27817660284682,1.27818063654179,1.27818063020898,1.27818063021852,1.2781806302185,1.2781806302185
0.003,0,0.00932732992029742,1.92020074631772,1.91539235009652,1.91540242258317,1.91540240360047,1.91540240363386,1.9154024036338,1.9154024036338
0.004,0,0.0218919995618922,2.5590211389745,2.55102640239261,2.5510465153454,2.55104647110312,2.55104647119208,2.5510464711919,2.55104647119188
0.005,0,0.0180971429835828,3.19681635288869,3.18482951468966,3.18486468172394,3.18486459331589,3.18486459351587,3.18486459351547,3.18486459351547
0.006,0,0.0331575048822736,3.83331258608979,3.81655319733013,3.81660941221136,3.81660925320401,3.81660925360373,3.81660925360281,3.81660925360281
0.007,0,0.0263794958731139,4.46828765447528,4.44594975124361,4.44603401993035,4.44603375509131,4.44603375582361,4.44603375582174,4.4460337558217
0.008,0,0.0434040870477343,5.10146266533741,5.07277243898749,5.07289273924598,5.07289232332371,5.07289232457828,5.07289232457493,5.07289232457496
0.009,0,0.0219373818844483,5.73263767073939,5.69677548517756,5.69694082413407,5.69694020056535,5.69694020260305,5.69694020259713,5.69694020259713
0.01,0,0.0058887014082775,6.3615583877572,6.31771424401862,6.31793464605438,6.31793374568655,6.31793374885507,6.31793374884514,6.31793374884512
0.011,0,0.0263139818680484,6.98793243982209,6.93534534611378,6.9356317913155,6.93563053120598,6.93563053595711,6.93563053594128,6.93563053594123
0.012,0,0.0313986155182186,7.61153353122652,7.5494267140784,7.54979115805586,7.54978944024762,7.54978944715612,7.54978944713142,7.54978944713147
0.013,0,0.00920894818647443,8.23215145942318,8.15971764053077,8.16017305272467,8.16017076297229,8.16017077275638,8.16017077271955,8.16017077271962
0.014,0,0.0747212218917717,8.84943282852222,8.76597906568448,8.76653928577057,8.76653629244812,8.76653630599145,8.76653630593752,8.76653630593771
0.015,0,0.0381177236542259,9.46326393279333,9.36797337360295,9.36865326710641,9.36864941991862,9.3686494382936,9.3686494382166,9.36864943821682
0.016,0,0.0829123051810416,10.0733019918354,9.96546477664754,9.96628010056909,9.96627522943167,9.96627525392431,9.96627525381665,9.96627525381684
0.017,0,0.0578472517834706,10.6793956814215,10.5582191712288,10.5591866780023,10.5591805917924,10.5591806239286,10.5591806237805,10.5591806237813
0.018,0,0.0496916985087191,11.2812862947089,11.1460043682657,11.1471417724527,11.1471342577998,11.1471342993736,11.1471342991732,11.147134299174
0.019,0,0.0618128147107492,11.8787125804901,11.7285901913475,11.7299161306052,11.7299069507331,11.7299070038356,11.7299070035686,11.7299070035697
0.02,0,0.0597873707553306,12.4714582978981,12.3057485144942,12.3072825644999,12.3072714580471,12.3072715250979,12.3072715247468,12.3072715247483
0.021,0,0.0913987871256078,13.0592490678734,12.8772534287522,12.8790160423249,12.8790027222447,12.8790028060239,12.8790028055675,12.8790028055697
0.022,0,0.0749602550148571,13.6419150657376,13.4428812037157,13.4448937785118,13.444877930885,13.4448780345668,13.4448780339803,13.4448780339831
0.023,0,0.0905804247952586,14.2191879167149,14.002410503338,14.0046953227721,14.0046766056937,14.004676732882,14.0046767321356,14.0046767321393
0.024,0,0.0333416324358475,14.7909331589561,14.5556223089735,14.5582026484067,14.558180690742,14.5581808455063,14.5581808445656,14.5581808445706
0.025,0,0.067671294002866,15.3568120674052,15.1023002662709,15.1052002393226,15.1051746396536,15.1051748265682,15.1051748253928,15.1051748253992
0.026,0,0.110062025400564,15.9165931209217,15.6422306400037,15.64547517621,15.6454455018106,15.6454457259929,15.6454457245357,15.6454457245441
0.027,0,0.0858487965098151,16.4701409858475,16.175202281804,16.178817221827,16.1787830075192,16.1787832746704,16.1787832728779,16.1787832728885
0.028,0,0.0844995301817502,17.0172104714093,16.701006855699,16.7050189050364,16.7049796521044,16.7049799685521,16.7049799663621,16.7049799663756
0.029,0,0.124805244143328,17.5575353783681,17.2194389510627,17.223875603698,17.2238307788975,17.2238311516396,17.2238311489817,17.2238311489984
0.03,0,0.189474939302976,18.0908738994427,17.7302961375104,17.7351856264553,17.7351346610861,17.7351350978344,17.7351350946278,17.7351350946484
0.031,0,0.171441453979247,18.6171214523213,18.2333788770216,18.2387502935635,18.2386925823906,18.2386930916171,18.2386930877712,18.2386930877965
0.032,0,0.0396197922234976,19.1362153381116,18.7284905546927,18.7343740165718,18.7343089165385,18.7343095075222,18.7343095029339,18.7343095029652
0.033,0,0.0271575350703275,19.6478029777589,19.2154379250113,19.2218643763106,19.2217912054983,19.2217918883753,19.2217918829296,19.2217918829677
0.034,0,0.0178532538066352,20.1516807353688,19.6940310058482,19.7010321998381,19.7009502364521,19.7009510222652,19.7009510158324,19.7009510158786
0.035,0,0.179092451059658,20.647437845463,20.1640834184305,20.1716916357603,20.1716001174675,20.1716010182158,20.1716010106516,20.1716010107072
0.036,0,0.0702758848369762,21.1352200506252,20.6254117670422,20.6336602290929,20.6335583518387,20.6335593805315,20.633559371676,20.6335593717428
0.037,0,0.149050595108916,21.6146015846164,21.0778364341157,21.086758993857,21.0866459110755,21.0866470817857,21.0866470714593,21.0866470715391
0.038,0,0.180574724168378,22.0854549349673,21.5211812817021,21.5308124847571,21.5306873064974,21.5306886344156,21.5306886224215,21.5306886225161
0.039,0,0.169382073693095,22.5476502893846,21.9552737290803,21.9656488674286,21.9655106594209,21.9655121609098,21.9655121470303,21.9655121471429
0.04,0,0.0578013235450653,23.0011337315616,22.3799447307984,22.3910999873585,22.3909477698935,22.3909494625476,22.3909494465423,22.3909494466748
0.041,0,0.0185588647061305,23.4456379600676,22.7950291166341,22.80700143699,22.8068341839628,22.8068360866647,22.8068360682702,22.8068360684254
0.042,0,0.136248314457419,23.8807930435783,23.2003657910429,23.2131926211658,23.2130092594461,23.213011392426,23.2130113713523,23.2130113715341
0.043,0,0.251446729485788,24.3064329468277,23.5957975462004,23.6095168213526,23.6093162301715,23.6093186150669,23.6093185909984,23.6093185912106
0.044,0,0.260424299653831,24.7225256540626,23.9811709613338,23.995821258532,23.9956022686756,23.9956049285932,23.995604901184,23.9956049014308
0.045,0,0.0367486305936959,25.1292017469666,24.3563362646567,24.3719571547571,24.3717185473191,24.371721506895,24.3717214757691,24.3717214760552
0.046,0,0.271938074515921,25.5257272170332,24.7211484838144,24.7377797917429,24.7375202978061,24.7375235832712,24.737523548019,24.7375235483492
0.047,0,0.186577451619701,25.9123508523414,25.0754662746727,25.0931485693781,25.0928668690788,25.0928705083212,25.0928704684984,25.0928704688786
0.048,0,0.204659819770423,26.2887929564644,25.4191526465215,25.4379270617455,25.4376217835658,25.4376258061955,25.4376257613207,25.4376257617573
0.049,0,0.00849907334236763,26.6551768721665,25.7520745157958,25.7719830721061,25.7716527917601,25.7716572291764,25.771657178729,25.7716571792287
0.05,0,0.245278057118119,27.0108172750824,26.0741037799311,26.095188684908,26.0948319251076,26.094836810564,26.0948367539813,26.094836754552
0.051,0,0.0918071779930825,27.3560668493367,26.3851160703624,26.4074203177134,26.4070355471801,26.4070409158539,26.4070408525289,26.4070408531791
0.052,0,0.0505148199696472,27.69065151849,26.6849915946107,26.7085587703982,26.7081444031198,26.7081502921806,26.7081502214597,26.7081502221989
0.053,0,0.0284802686101661,28.0144181888571,26.9736150375927,26.9984892727812,26.9980436673289,26.9980501160068,26.9980500371875,26.9980500380254
0.054,0,0.331139986476897,28.3268345102567,27.2508760894661,27.2771015298776,27.2766229893878,27.2766300390439,27.2766299513709,27.2766299523191
0.055,0,0.111004544420397,28.6284368683846,27.5166681532231,27.5442897670426,27.5437765381825,27.5437842323797,27.5437841350438,27.5437841361145
0.056,0,0.319001535263013,28.9185718275089,27.7708898870196,27.7999527714193,27.7994030442269,27.7994114288014,27.7994113209358,27.7994113221414
0.057,0,0.231891434694759,29.1974987384272,28.0134441040974,28.0439939329977,28.043405840157,28.0434149632901,28.0434148439668,28.0434148453225
0.058,0,0.162421758453803,29.4650887022065,28.2442383048662,28.2763212832134,28.2756928993883,28.2757028116787,28.275702679907,28.2757026814281
0.059,0,0.054355972510596,29.7212880143897,28.4631846251401,28.4968475317985,28.4961768729129,28.4961876274511,28.4961874821726,28.4961874838767
0.06,0,0.22941459120191,29.9656435352407,28.6702003786321,28.7054901011274,28.7047751242272,28.7047867766697,28.7047866167579,28.7047866186623
0.061,0,0.121803319139492,30.1984173454861,28.8652071977206,28.9021711597953,28.9014097623785,28.901422371021,28.9014221952743,28.9014221973996
0.062,0,0.180715262859899,30.4193120757973,29.0481317732014,29.0868176534116,29.0860076731054,29.0860212989597,29.0860211061014,29.0860211084692
0.063,0,0.246587630860205,30.6282354695609,29.2189056319583,29.2593613337949,29.2585005480761,29.2585152549451,29.2585150436173,29.2585150462503
0.064,0,0.30028251727902,30.8251240587789,29.3774651341909,29.4197387862864,29.4188249121983,29.4188407667524,29.4188405355134,29.4188405384367
0.065,0,0.122647292188153,31.0101943910386,29.5237511532314,29.5678914555652,29.5669221490001,29.5669392208523,29.5669389681733,29.5669389714134
0.066,0,0.140939550643309,31.1831312420225,29.6577097729517,29.7037656686684,29.7027385240619,29.7027568858471,29.7027566101083,29.7027566136954
0.067,0,0.0864747364859815,31.343961666613,29.7792918855443,29.8273126565954,29.8262252065044,29.8262449339553,29.8262446334414,29.8262446374056
0.068,0,0.350402457668318,31.492226348698,29.8884538280536,29.9384885731756,29.9373382885062,29.9373594605306,29.937359133428,29.9373591378032
0.069,0,0.253972504351556,31.6283232962795,29.9851563294313,30.0372545133079,30.0360388028563,30.0360615016183,30.0360611460093,30.0360611508312
0.07,0,0.454686910524586,31.7518296838515,30.069365563211,30.1235765279258,30.1222927385349,30.1223170495277,30.1223166633883,30.1223166686949
0.071,0,0.12128269139185,31.8633715901306,30.1410518500396,30.197425638624,30.196071054301,30.196097066431,30.1960966476238,30.1960966534566
0.072,0,0.312990932724327,31.962249772415,30.2001913399914,30.2587778481985,30.2573496903029,30.2573774959641,30.2573770422374,30.2573770486396
0.073,0,0.410661559220763,32.0485475365406,30.2467650456601,30.3076141504247,30.3061095776897,30.3061392728445,30.306138781825,30.3061387888441
0.074,0,0.444992738368915,32.1223146160709,30.2807588982161,30.3439205377703,30.34233664623,30.3423683304874,30.3423677996778,30.3423678073633
0.075,0,0.277052158773229,32.1837802205109,30.3021635339053,30.3676880073956,30.3660218299277,30.3660556066234,30.366055033395,30.3660550418006
0.076,0,0.0528403555038238,32.2329952022319,30.3109745279552,30.3789125648497,30.3771610706401,30.3771970469148,30.3771964285056,30.3771964376881
0.077,0,0.0697111676854333,32.2696419820066,30.3071928651856,30.3775952251851,30.3757553196887,30.3757936065691,30.3757929400772,30.3757929500971
0.078,0,0.0314477059911629,32.293780011668,30.2908244724004,30.3637420126519,30.3618105374701,30.3618512499487,30.3618505323291,30.3618505432492
0.079,0,0.172218234906398,32.3051796751739,30.2618805853183,30.3373639579211,30.3353376910609,30.3353809481774,30.3353801762334,30.3353801881235
0.08,0,0.0315101728415435,32.3041947298622,30.2203770178085,30.2984770942245,30.2963527498226,30.2963986747419,30.2963978451234,30.2963978580554
0.081,0,0.0938353749472929,32.2905754641161,30.1663349196541,30.2471024505262,30.2448766790031,30.2449253990965,30.2449245082936,30.2449245223438
0.082,0,0.409732628593215,32.2640137156026,30.0997808478281,30.1832660426026,30.1809354313417,30.1809870782656,30.1809861226021,30.1809861378531
0.083,0,0.476406377027199,32.2248377916292,30.0207459630223,30.1069988631193,30.1045599366793,30.1046146464543,30.1046136220845,30.1046136386213
0.084,0,0.225003705528663,32.1734674807741,29.9292659086061,30.0183368698553,30.0157860895749,30.0158440026653,30.0158429055659,30.0158429234807
0.085,0,0.155036873976641,32.1097002432326,29.8253815840549,29.9173209709515,29.9146547349403,29.9147159963335,29.9147148222997,29.9147148416892
0.086,0,0.46480038152491,32.0330894956749,29.7091394412847,29.8039970077866,29.8012116516922,29.801276410976,29.8012751556155,29.8012751765813
0.087,0,0.476331670067825,31.9440450774665,29.5805903969394,29.6784157372226,29.6755075344317,29.6755759458743,29.6755746046005,29.6755746272511
0.088,0,0.118699752629538,31.8430708744827,29.4397897001387,29.5406328120239,29.5375979731567,29.5376701957844,29.5376687638111,29.5376687882597
0.089,0,0.0473692327068358,31.7298525334015,29.2867979439673,29.3907087580211,29.3875434310166,29.3876196286923,29.3876181010272,29.3876181273947
0.09,0,0.201717211696691,31.6041567673828,29.1216809455613,29.2287089494467,29.2254092201176,29.2254895616201,29.2254879330601,29.2254879614724
0.091,0,0.233521843475731,31.4661925273499,28.9445091706273,29.0547035830162,29.0512654753919,29.051350134491,29.0513483996137,29.0513484302045
0.092,0,0.140887225342018,31.3161760342756,28.7553577022766,28.8687676500929,28.8651871265302,28.8652762820672,28.8652744352258,28.8652744681362
0.093,0,0.464598106019819,31.1536492105707,28.5543070638635,28.6709809058536,28.6672538680065,28.6673477039675,28.6673457392843,28.667345774662
0.094,0,0.601098766017012,30.978916814465,28.3414422350115,28.4614278377525,28.457550127188,28.4576488327819,28.4576467441422,28.4576467821427
0.095,0,0.108521440014358,30.7928433505773,28.1168519207581,28.240197632962,28.2361650305591,28.2362688002912,28.2362665813346,28.2362666221223
0.096,0,0.124634702064198,30.5948691980797,27.8806303102869,28.0073841416846,28.0031923680566,28.0033014018067,28.0032990459231,28.0032990896693
0.097,0,0.574303124115521,30.3845338472776,27.6328769207437,27.7630858387445,27.7587305555517,27.758845058646,27.7588425589672,27.7588426058529
0.098,0,0.592297010193681,30.1624681338556,27.3736951930156,27.5074057850452,27.5028825954718,27.5030027787582,27.5030001281511,27.5030001783653
0.099,0,0.436229493332209,29.9289840415629,27.103192856669,27.2404515866833,27.2357560355933,27.2358821155138,27.235879306573,27.2358793603145
0.1,0,0.492093706768723,29.6839134342013,26.8214824955542,26.9623353514767,26.9574629260131,26.9575951246758,26.9575921497171,26.957592207195
0.101,0,0.353756351358514,29.4276028363174,26.5286808622188,26.6731736444997,26.668119774322,26.6682583195722,26.6682551706272,26.6682552320592
0.102,0,0.512789385993178,29.1597859774158,26.2249096064358,26.3730874408611,26.3678474989903,26.3679926244853,26.3679892932893,26.367989358905
0.103,0,0.0232108841705635,28.8813891516691,25.910293734582,26.0622020785898,26.056771380996,26.0569233262733,26.0569198042622,26.0569198743006
0.104,0,0.604419766424994,28.5911837608802,25.5849642712308,25.7406472063738,25.7350210137029,25.7351800242502,25.7351763025518,25.7351763772642
0.105,0,0.253881100743701,28.2904605896586,25.2490550486006,25.408556733536,25.4027302510151,25.4028965783412,25.402892647767,25.4028927274159
0.106,0,0.516051323921247,27.978575143239,24.9027050887771,25.066068775253,25.0600371538297,25.0602110555315,25.0602069065701,25.060206991429
0.107,0,0.25088380626608,27.6563190249962,24.5460567501213,24.7133255983457,24.7070839348036,24.7072656746339,24.7072612974428,24.7072613877987
0.108,0,0.373906118690403,27.3233383195792,24.1792571141564,24.3504735635943,24.3440169014603,24.344206749396,24.3442021337925,24.3442022299447
0.109,0,0.430906926260875,26.9798537742239,23.8024572103979,23.9776630673216,23.9709863976614,23.9711846299676,23.9711797654224,23.9711798676841
0.11,0,0.229150292005812,26.6263323605753,23.4158116519698,23.5950484817378,23.5881467434589,23.5883536427554,23.5883485183859,23.5883486270824
0.111,0,0.522115295246516,26.2622988803858,23.0194797620428,23.2027880922064,23.1956561733635,23.1958720286882,23.1958666332472,23.1958667487195
0.112,0,0.344261975987297,25.8884947976528,22.6136239873806,22.801044034855,22.7936767730399,22.7939018799129,22.7938962017827,22.7938963243857
0.113,0,0.474682269416156,25.5046871211727,22.1984110620548,22.3899822311044,22.3823744144691,22.3826090749537,22.3826031021372,22.3826032322407
0.114,0,0.42935426857069,25.1112546687787,21.7740111774004,21.969772321642,21.9619186895901,21.9621632123538,21.9621569324667,21.9621570704567
0.115,0,0.642411572461205,24.70803490625,21.3405985986321,21.540587598046,21.5324828424568,21.5327375428328,21.5327309430942,21.5327310893724
0.116,0,0.510650359305072,24.2956266591855,20.8983506438572,21.1026049341476,21.0942436999351,21.0945088999787,21.0945019672031,21.0945021221877
0.117,0,0.247733642406134,23.8743641556723,20.4474479500534,20.6560047155317,20.6473816009617,20.6476576295109,20.6476503501009,20.6476505142269
0.118,0,0.510017669788889,23.4437609865502,19.9880754358699,20.20097076634,20.1920803244044,20.1923675171355,20.1923598770717,20.1923600507924
0.119,0,0.309013169819684,23.004575773353,19.5204206687202,19.7376902766504,19.7285270155445,19.7288257150285,19.7288176998609,19.728817883647
0.12,0,0.205942732731181,22.5568658373654,19.0446746748048,19.2663537274024,19.2569121112081,19.2572226669659,19.2572142618066,19.2572144561481
0.121,0,0.646581343927544,22.1001321163891,18.5610325657171,18.7871548131203,18.7774292635885,18.7777520321454,18.7777432216581,18.7777434270637
0.122,0,0.294874313019324,21.6355568648278,18.0696913533775,18.300290366001,18.2902752627783,18.2906106077149,18.2906013761062,18.2906015931054
0.123,0,0.406388653087594,21.1627487993915,17.5708518513325,17.8059602762569,17.7956499580457,17.79599825005,17.7959885810624,17.7959888102038
0.124,0,0.564519149385519,20.6818430792077,17.0647179373991,17.304367412062,17.2937561778897,17.2941177948066,17.2941076717078,17.2941079135615
0.125,0,0.0796915564616186,20.1938440461695,16.5514953845704,16.7957175396716,16.7847996489006,16.7851749757823,16.7851643813557,16.7851646365142
0.126,0,0.798797212489783,19.6974396365304,16.0313946913934,16.2802192387272,16.2689889134653,16.2693783426177,16.2693672591547,16.2693675282319
0.127,0,0.432095500200967,19.1941964358302,15.5046273867242,15.7580838209686,15.746535246343,15.7469391773718,15.7469275866622,15.7469278702951
0.128,0,0.449196360970328,18.6838382849831,14.9714082628089,15.229525244944,15.2176525701497,15.2180714100059,15.2180592933283,15.2180595921774
0.129,0,0.307577809351097,18.1667732044506,14.4319544336768,14.6947600307353,14.682557369782,14.6829915328055,14.6829788709181,14.682979185668
0.13,0,0.164653529921468,17.643214272035,13.8864854964724,14.1540071733481,14.1414686058172,14.1419185137802,14.141905286912,14.1419056182721
0.131,0,0.140961663090072,17.1132258496885,13.3352236336332,13.6074880548717,13.5946076269231,13.5950737090723,13.5950598969126,13.5950602456179
0.132,0,0.866097104030908,16.5760841811264,12.7783945170159,13.0554263544382,13.0421980813137,13.0426807744082,13.0426663560988,13.0426667229107
0.133,0,0.64972442126137,16.0331908713619,12.2162245519964,12.4980479606109,12.4844658272844,12.4849655756349,12.4849505297589,12.4849509154656
0.134,0,0.402793993880737,15.4848058825336,11.6489422235538,11.9355808810837,11.9216388428621,11.9221560983666,11.9221404029404,11.9221408083571
0.135,0,0.538559737955067,14.9306724947417,11.0767786565123,11.3682551507148,11.353947134608,11.3544823567882,11.354465989251,11.354466415222
0.136,0,0.57331508347875,14.3711436960425,10.4999667602397,10.7963027397087,10.7816226456094,10.7821763016448,10.782159238849,10.7821596862471
0.137,0,0.48476747379582,13.8066026089558,9.91874110033386,10.2199574610663,10.2048991626973,10.2054717274575,10.2054539456594,10.2054544153878
0.138,0,0.500670891769461,13.2371483693267,9.33333816395335,9.63945487684891,9.62401222292594,9.62460417900177,9.62458565385149,9.62458614684368
0.139,0,0.571842917847388,12.6629438345382,8.74399618764771,9.05503220383856,9.03919901935119,9.03981085708508,9.03979156361756,9.03979208083817
0.14,0,0.452943254198246,12.0844618423828,8.15095467513422,8.46692821902256,8.45069830614949,8.45133052366339,8.45131043628816,8.45131097873411
0.141,0,0.265335702215578,11.5020245790918,7.55445449283113,7.87538316421529,7.85875030310899,7.85940340633247,7.85938249882327,7.8593830675245
0.142,0,0.211764470555194,10.9157012804906,6.9547380931583,7.28063864969053,7.26359659953635,7.26427110223253,7.26424934771824,7.26424994373856
0.143,0,0.315726645217543,10.3255332508205,6.35204945457323,6.68293755722114,6.66548005761586,6.66617648140589,6.66615385236071,6.6661544767981
0.144,0,0.633159601133927,9.73149302585552,5.74663407225982,6.08252394249948,6.0646447152598,6.06536358964521,6.06534005787836,6.06534071186645
0.145,0,0.345574684659375,9.13458245532287,5.1387375691605,5.47964293870814,5.46133568848803,5.46207755087211,5.46205308751798,5.46205377222664
0.146,0,0.63567071615809,8.53431934428817,4.52860746294331,4.87454065731896,4.85579907337566,4.85656446908256,4.85653904459112,4.85653976122726
0.147,0,0.810680463191943,7.9310927259002,3.91649197450122,4.26746408987112,4.2482818476109,4.24907132990336,4.24904491402959,4.24904566383811
0.148,0,0.826184035125104,7.32534851382929,3.30263985870159,3.65866100948612,3.63903177169831,3.63984590179298,3.63981846358752,3.63981924785227
0.149,0,0.310498203714168,6.71800040903611,2.68729971864697,3.04837987280613,3.02829728984833,3.02913663693128,3.02910814473005,3.02910896477454
0.15,0,0.143664576550925,6.10885777835916,2.07072129394123,2.43686971991625,2.41632743059378,2.41719257183522,2.41716299324945,2.41716385043785
0.151,0,0.729711362434031,5.49722337380095,1.45315599793008,1.82438007323287,1.80337170717502,1.80426322774035,1.8042325296467,1.80423342538484
0.152,0,0.67304484276222,4.88415335191921,0.83485461629743,1.2111608389637,1.18968001772918,1.19059851078929,1.1905666593196,1.19056759505581
0.153,0,0.954826599450518,4.26947224234258,0.216068754239092,0.597462206470285,0.575502545326742,0.576448612065658,0.576415572596998,0.576416549823044
0.154,0,0.36616424352354,3.65452330413053,-0.402951170734866,-0.0164654500879135,-0.038910342108347,-0.0379360924857581,-0.0379703553411724,-0.0379693350890416
0.155,0,0.99126088092995,3.03803267588617,-1.02195274204472,-0.630371674311503,-0.653308191949269,-0.652305142212618,-0.652340664617499,-0.652339599757631
0.156,0,0.365467982206295,2.42182211099481,-1.64068553198516,-1.24400602527038,-1.26744056705395,-1.2664080919427,-1.26644491084474,-1.26644379974913
0.157,0,0.711660111396901,1.80492188647722,-2.25889769627818,-1.85711817960953,-1.881057145944,-1.87999461216525,-1.88003276530726,-1.88003160630048
0.158,0,0.924434263609005,1.18775063704843,-2.87633781809742,-2.4694580314181,-2.4939078229377,-2.49281458916611,-2.49285411509607,-2.4928529064542
0.159,0,0.119803398782496,0.571837181745222,-3.49275640277762,-3.08077579026091,-3.1057428081995,-3.10461822507636,-3.10465916315743,-3.10465790310736
0.16,0,0.615998602343645,-0.04420119506657,-4.10790232170614,-3.69082208367515,-3.71631272765914,-3.71515613779491,-3.7151985282156,-3.7151972149335
0.161,0,1.06575657450895,-0.660055403771307,-4.72152503743984,-4.29934805683127,-4.32536872276537,-4.32417946074416,-4.32422334452847,-4.32422197613924
0.162,0,0.354860313888298,-1.27401732911442,-5.33337646104312,-4.90610546978015,-4.9326625500362,-4.93143994242053,-4.93148536143776,-4.93148393601354
0.163,0,0.218159889519283,-1.88655803189727,-5.94320831549437,-5.51084679789066,-5.53794668036099,-5.53669004569754,-5.53673704267264,-5.53673555823189
0.164,0,0.770251733344536,-2.49829299636938,-6.55077205434567,-6.11332533222703,-6.14097439801596,-6.13968304684409,-6.13973166536754,-6.1397301198742
0.165,0,0.269704436280752,-3.10765127195423,-7.1558217074731,-6.71329527615187,-6.74149989935667,-6.74017313421733,-6.74022341875525,-6.74022181011726
0.166,0,1.13696068529571,-3.7161024090099,-7.75811016215312,-7.31051184635769,-7.33927839114166,-7.33791550659035,-7.33796750249436,-7.33796582856275
0.167,0,0.714254737490172,-4.32177891136714,-8.35739345332591,-7.90473136822925,-7.93406618845613,-7.93266647107555,-7.93272022459296,-7.93271848316078
0.168,0,0.748495706064798,-4.92500810125199,-8.95342810615017,-8.49571137422293,-8.52562081219047,-8.52418354060499,-8.52423909888897,-8.52423728769
0.169,0,0.0859948019645752,-5.52466940019329,-9.54597305303441,-9.08321069947702,-9.11370108603773,-9.11222553092928,-9.11228294204806,-9.11228105875569
0.17,0,0.233614584045317,-6.12153577418383,-10.1347873537967,-9.66698957988645,-9.69806723297019,-9.69655265709267,-9.69661197004043,-9.69661001226646
0.171,0,0.687505477946567,-6.71574860779436,-10.7196310866536,-10.2468097486182,-10.2784809711517,-10.2769266293515,-10.2769878940578,-10.2769858593516
0.172,0,0.62007315322344,-7.30641121508561,-11.3002667492339,-10.8224345303896,-10.8547056092578,-10.8531107484925,-10.8531740158323,-10.8531719016791
0.173,0,0.508983515755064,-7.89322819359537,-11.8764586002354,-11.3936289360557,-11.4265061411544,-11.4248700005165,-11.4249353223198,-11.4249331261397
0.174,0,0.368303963993465,-8.47592329417076,-12.4479727316145,-11.9601597565503,-11.993649339908,-11.9919711506457,-11.9920385797076,-11.992036298855
0.175,0,0.387790128427893,-9.0544601608001,-13.0145768629549,-12.5217956564898,-12.5559038510803,-12.5541828366222,-12.5542524267126,-12.5542500584737
0.176,0,0.359006819835715,-9.62854234364432,-13.5760407631337,-13.0783072666163,-13.1130402852743,-13.1112756612543,-13.111347467128,-13.1113450087204
0.177,0,0.909260739973421,-10.1986629891916,-14.1321353530226,-13.6294672766947,-13.6648313098935,-13.6630222841806,-13.6630963615865,-13.6630938101582
0.178,0,0.314831628227419,-10.7631523139525,-14.6826355155181,-14.1750505241754,-14.2110517400828,-14.209197512807,-14.2092739184982,-14.2092712711257
0.179,0,0.497331382632109,-11.3227558161476,-15.2273171551139,-14.7148340857997,-14.7514786288048,-14.7495783923889,-14.7496571841323,-14.7496544378192
0.18,0,0.735841964920283,-11.8773156535907,-15.7659584245018,-15.2485973668846,-15.2858913560236,-15.2839442952147,-15.2840255318002,-15.2840226834769
0.181,0,0.981789517589601,-12.4266151218717,-16.2983398897829,-15.7761221895803,-15.8140717169571,-15.8120770088601,-15.8121607501117,-15.8121577966327
0.182,0,0.856522509335919,-12.9699642052444,-16.8242452153241,-16.2971928794086,-16.3358040093647,-16.3337608234775,-16.3338471302605,-16.3338440684049
0.183,0,0.543802167771984,-13.5069059921244,-17.343460960543,-16.8115963511659,-16.8508751198322,-16.8487826180819,-16.8488715523143,-16.8488683787827
0.184,0,1.24164689481426,-14.0384905542436,-17.8557747759226,-17.3191221961633,-17.3590746090218,-17.3569319458029,-17.3570235704639,-17.357020281878
0.185,0,1.15328330473791,-14.5635139194691,-18.3609783214745,-17.8195627648364,-17.8601947958519,-17.858001118066,-17.8580954972058,-17.8580920901074
0.186,0,0.838231173260277,-15.0814773922269,-18.8588664676426,-18.3127132493609,-18.354030840576,-18.3517852876724,-18.3518824864207,-18.3518789572687
0.187,0,0.750724076123806,-15.5924554119426,-19.3492366611232,-18.79837176603,-18.8403808267233,-18.838082530739,-18.8381826153162,-18.8381789604878
0.188,0,0.813435701657909,-16.0964280592626,-19.831889127914,-19.2763394363099,-19.3190458418698,-19.3166939274742,-19.3167969651988,-19.3167931809855
0.189,0,0.114028697408193,-16.5922324614886,-20.306628392178,-19.7464204648849,-19.7898300572098,-19.7874236417463,-19.7875297010445,-19.7875257836522
0.19,0,0.823859315407334,-17.0814356400743,-20.7732599301163,-20.2084222207706,-20.2525408058922,-20.2500789994216,-20.2501881498372,-20.2501840953853
0.191,0,1.14672570691589,-17.5633517941175,-21.2315930803974,-20.6621553136048,-20.7069886600889,-20.7044705654396,-20.7045828776421,-20.7045786821601
0.192,0,0.401896120254189,-18.0364432826575,-21.6814421939095,-21.1074336672919,-21.1529875067743,-21.1504122195864,-21.1505277653811,-21.1505234248086
0.193,0,0.88388315903958,-18.5020572690232,-22.1226230894868,-21.5440745968673,-21.5903546221743,-21.5877212309503,-21.5878400832859,-21.587835593471
0.194,0,1.02499937520659,-18.9595753182373,-22.5549555999176,-21.9718988809007,-22.0189107448602,-22.0162183310134,-22.0163405639919,-22.0163359206903
0.195,0,0.644575594019379,-19.4081554087736,-22.9782639288956,-22.3907308321561,-22.4384801474586,-22.4357277853665,-22.4358534742515,-22.4358486731236
0.196,0,0.891470383347117,-19.8484017418141,-23.3923749095504,-22.8003983691123,-22.8488907069479,-22.8460774640012,-22.8462066852274,-22.8462017218381
0.197,0,0.877053423442017,-20.279805962487,-23.7971194751614,-23.2007330842829,-23.2499739735115,-23.247098910171,-23.2472317413516,-23.2472266111679
0.198,0,0.949205699796575,-20.702300148128,-24.1923321781081,-23.5915703117545,-23.6415652379256,-23.6386274077728,-23.6387639277089,-23.6387586260999
0.199,0,0.755580415462765,-21.1153774733524,-24.5778518117533,-23.9727491925311,-24.0235035974423,-24.0205020472381,-24.0206423359278,-24.0206368581612
0.2,0,0.622128795273899,-21.5189441437369,-24.9535209609511,-24.344112739001,-24.3956320201635,-24.3925657899017,-24.3927099285478,-24.3927042697892
0.201,0,1.21071847185087,-21.9137413359806,-25.3191850211787,-24.7055078991661,-24.7577974078519,-24.7546655308187,-24.7548136018373,-24.7548077571495
0.202,0,1.37119967523611,-22.2990695781958,-25.6746940740887,-25.0567856170194,-25.1098506571782,-25.1066521600107,-25.1068042470399,-25.1067982113803
0.203,0,1.34392627464483,-22.6745351276407,-26.0199025682874,-25.3978008917987,-25.4516467193664,-25.448380622114,-25.4485368100218,-25.448530578241
0.204,0,0.850513539852335,-23.0393985579834,-26.3546698166654,-25.7284128350711,-25.7830446582201,-25.7797099744046,-25.7798703492963,-25.7798639161377
0.205,0,1.32500379384823,-23.3947254326759,-26.6788577911546,-26.0484847290071,-26.1039077065006,-26.1005034431783,-26.1006680924054,-26.1006614525027
0.206,0,1.2891346151116,-23.7397288444265,-26.9923335092331,-26.3578840800637,-26.4141033206403,-26.4106284784651,-26.4107974906344,-26.4107906385091
0.207,0,1.19905061369232,-24.074198866726,-27.2949683677027,-26.6564826718769,-26.713503233765,-26.7099568070516,-26.7101302720312,-26.7101232020918
0.208,0,1.03168033363922,-24.397900770411,-27.5866382305833,-26.9441566164018,-27.0019835070063,-26.9983644837946,-26.9985424927234,-26.9985351992651
0.209,0,0.28540818913012,-24.7099740822686,-27.8672242700575,-27.2207864023246,-27.2794245790858,-27.2757319412027,-27.2759145864968,-27.275907063699
0.21,0,1.07333078096261,-25.0122164167276,-28.1366096816046,-27.4862569459108,-27.5457113141395,-27.5419440372676,-27.5421314126288,-27.5421236545517
0.211,0,1.10656598686311,-25.3035551474301,-28.3946833403699,-27.740457635547,-27.8007330477832,-27.7968901015238,-27.7970823019466,-27.7970743025325
0.212,0,0.533767826283981,-25.5831087227447,-28.6413396111414,-27.9832823747914,-28.0443836313801,-28.0404639793209,-28.0406611011007,-28.0406528541705
0.213,0,0.268493840503208,-25.8511473453064,-28.8764769500676,-28.2146296254252,-28.2765614745081,-28.2725640742888,-28.2727662150299,-28.2727577142812
0.214,0,0.58864592072588,-26.1082947077584,-29.0999975071335,-28.4344024492313,-28.4971695856029,-28.493093388981,-28.4933006476021,-28.4932918866106
0.215,0,0.738057951251201,-26.3542293664853,-29.3118083577699,-28.642508546436,-28.7061156107562,-28.7019595636775,-28.7021720404211,-28.7021630126339
0.216,0,0.470469477462098,-26.5883251674658,-29.5118219283546,-28.8388602918071,-28.9033118706676,-28.8990749133322,-28.8992927097694,-28.8992834085082
0.217,0,0.808822536583193,-26.8112452600027,-29.6999544179865,-29.0233747709091,-29.088675395717,-29.0843564626496,-29.0845796816899,-29.0845701001461
0.218,0,0.645143824031576,-27.0222659507776,-29.8761275793532,-29.1959738122786,-29.2621279591623,-29.2577259792819,-29.2579547251783,-29.2579448564122
0.219,0,1.04800692980786,-27.2220102341287,-30.0402670647369,-29.3565840198209,-29.4235961084318,-29.4191100051234,-29.4193443834799,-29.4193342204204
0.22,0,0.636009813088206,-27.4093709394136,-30.1923046343245,-29.5051368005569,-29.5730111945154,-29.5684398856992,-29.5686800034776,-29.5686695389187
0.221,0,0.532011564279432,-27.5846558290624,-30.3321764127486,-29.6415683926772,-29.7103093994261,-29.7056517976297,-29.7058977631569,-29.7058869897562
0.222,0,0.441844281790619,-27.74780800706,-30.4598233786847,-29.7658198910775,-29.8354317617384,-29.8306867741664,-29.83093869714,-29.830927607418
0.223,0,1.61373716446212,-27.9003430221114,-30.5751894197657,-29.8778372734257,-29.9483242001705,-29.9434907287801,-29.9437487202761,-29.9437373066137
0.224,0,0.690634079760672,-28.0395651857488,-30.6782266492056,-29.9775714176257,-30.0489375352307,-30.0440144768023,-30.0442786492805,-30.0442669039179
0.225,0,1.4804409494348,-28.1675659681269,-30.7688894195369,-30.0649781248652,-30.1372275088877,-30.1322137551016,-30.1324842224127,-30.1324721374454
0.226,0,1.36952324893761,-28.2831593044156,-30.847138462731,-30.1400181355149,-30.2131548022844,-30.2080492397933,-30.2083261171854,-30.2083136845663
0.227,0,1.04778026488353,-28.3860304757803,-30.9129398178437,-30.2026571444208,-30.276685051471,-30.2714865619748,-30.271769966099,-30.2717571776336
0.228,0,0.553902886217234,-28.4759182867257,-30.9662647837894,-30.2528658142919,-30.3277888611557,-30.3224963214763,-30.3227863703915,-30.3227732177378
0.229,0,0.42194377103444,-28.553237200538,-31.007089088809,-30.2906197881541,-30.3664418164733,-30.3610540986246,-30.3613509118077,-30.3613373864724
0.23,0,0.608539197437862,-28.6183521865354,-31.0353929686691,-30.3158996997305,-30.3926244927549,-30.387140464017,-30.3874441623647,-30.3874302557039
0.231,0,0.595184911398677,-28.6709820120657,-31.051161992269,-30.3286911807959,-30.406322463302,-30.4007409862983,-30.4010516921341,-30.4010373953495
0.232,0,0.693311501619781,-28.7112415575039,-31.0543865762322,-30.3289848671507,-30.4075263051686,-30.4018462379337,-30.4021640750148,-30.4021493791539
0.233,0,1.21579336423568,-28.7396436395658,-31.045061495206,-30.3167764032112,-30.3962316029297,-30.3904517989896,-30.3907768925115,-30.3907617884634
0.234,0,0.394607267125154,-28.7544856508591,-31.0231886722453,-30.2920664410969,-30.3724389504589,-30.3665582589035,-30.3668907355044,-30.3668752140001
0.235,0,0.427968615914482,-28.756830706501,-30.9887737114409,-30.2548606420651,-30.3361539506976,-30.3301712162528,-30.3305112040216,-30.3304952556313
0.236,0,1.18094435665125,-28.747577481486,-30.9418261084918,-30.2051696756809,-30.2873872134167,-30.2813012765197,-30.2816489050006,-30.281632520131
0.237,0,1.31215163467662,-28.7259450499749,-30.8823613621358,-30.1430092143176,-30.2261543509799,-30.2199640478569,-30.2203194480526,-30.2203026169468
0.238,0,1.46654433783278,-28.6919674964124,-30.810399950626,-30.0683999269431,-30.1524759721045,-30.1461801348445,-30.1465434392242,-30.1465261519587
0.239,0,0.626878928035424,-28.6444063846358,-30.7259689279007,-29.98136746889,-30.0663776736273,-30.0599751302562,-30.0603464727592,-30.0603287192427
0.24,0,0.950495817227942,-28.5847376669032,-30.6290985106377,-29.8819424738994,-29.9678900302712,-29.9613796048265,-29.9617591208672,-29.9617408908383
0.241,0,0.990964025723943,-28.5126257546405,-30.5198243473593,-29.7701605413154,-29.8570485824223,-29.8504290950266,-29.8508169214997,-29.8507982045249
0.242,0,0.629270860032324,-28.4275905953137,-30.3981876918672,-29.6460622210508,-29.7338938219195,-29.727164088856,-29.7275603641405,-29.7275411496125
0.243,0,1.4681829741888,-28.3311700197622,-30.2642328590251,-29.509692999755,-29.5984711758654,-29.5916300096494,-29.5920348736153,-29.5920151507518
0.244,0,1.13662616790377,-28.22192904218,-30.1180109462806,-29.3611032803023,-29.4508309884605,-29.4438771979168,-29.4442907919273,-29.4442705497684
0.245,0,0.684909230279884,-28.0997567104853,-29.9595781568542,-29.2003483614035,-29.2910285008757,-29.2839608912077,-29.2843833581256,-29.284362585532
0.246,0,1.12047292365887,-27.9658122532119,-29.7889941885683,-29.0274884172434,-29.1191238291605,-29.111941202026,-29.112372686217,-29.1123513718677
0.247,0,1.62690890276936,-27.820234516161,-29.6063234973839,-28.8425884735638,-28.9351819402007,-28.9278830937852,-28.9283237411225,-28.9283018735145
0.248,0,1.38826134032039,-27.6621425107598,-29.4116365582738,-28.6457183801781,-28.7392726257428,-28.7318563548319,-28.732306312701,-28.7322838801451
0.249,0,1.38827257636671,-27.4918956066938,-29.2050082855905,-28.4369527835134,-28.5314704744801,-28.5239355705344,-28.5243949878362,-28.524371978457
0.25,0,1.24164535419984,-27.3093741515367,-28.9865186108204,-28.2163710964666,-28.3118548422299,-28.3042000934531,-28.3046691206087,-28.3046455223421
0.251,0,1.12474710871469,-27.1146848312569,-28.7562521725398,-27.9840574667045,-28.0805098201919,-28.0727340116058,-28.0732128005609,-28.0731886011521
0.252,0,1.41595587243302,-26.908414344609,-28.5142976858478,-27.7401007438197,-27.837524201324,-27.829626114838,-27.830114819065,-27.830090006066
0.253,0,1.23063736898706,-26.6900431749691,-28.2607493019981,-27.4845944428501,-27.5829914448293,-27.574969859311,-27.5754686338154,-27.5754431945838
0.254,0,0.339515604439155,-26.4587686136696,-27.9957069324902,-27.2176367054848,-27.3170096387826,-27.308863330126,-27.3093723314475,-27.3093462531448
0.255,0,0.471216297507603,-26.2159636264455,-27.7192734832053,-26.9393302628374,-27.0396814609034,-27.0314092020944,-27.0319285883122,-27.0319018579015
0.256,0,1.01584744853467,-25.9622399080616,-27.431555775128,-26.6497823951763,-26.7511141374889,-26.7427146986748,-26.7432446294115,-26.7432172336552
0.257,0,0.711847707772093,-25.6966294230271,-27.1326664910753,-26.3491048873395,-26.451419400532,-26.4428915490887,-26.4434321855112,-26.4434041109695
0.258,0,1.46640114564651,-25.4205639471455,-26.822721122731,-26.0374139861206,-26.1407134430349,-26.1320559436326,-26.1326074484582,-26.1325786814877
0.259,0,1.50281213843109,-25.1332484965833,-26.5018407262688,-25.7148303523561,-25.8191168725378,-25.8103284872101,-25.8108910247079,-25.8108615514585
0.26,0,0.234267755030684,-24.8331556412605,-26.1701527994717,-25.3814790100826,-25.4867546628875,-25.4778341510934,-25.4784078870901,-25.4783776935032
0.261,0,1.08210757024728,-24.523059239936,-25.827785835241,-25.0374893007249,-25.1437561042524,-25.134702222941,-25.1352873248207,-25.1352563966282
0.262,0,1.18934431614475,-24.20214953578,-25.4748737758558,-24.6829948298971,-24.7902547514136,-24.7810662550899,-24.7816628917991,-24.7816312145206
0.263,0,0.989873495234097,-23.8701660790583,-25.1115552749783,-24.3181334133609,-24.4263883703529,-24.4170640111376,-24.4176723531881,-24.417639912129
0.264,0,1.71930391008048,-23.5284045374043,-24.7379716934682,-23.9430470237446,-24.0522988831486,-24.0428374108442,-24.0434576303152,-24.0434244105658
0.265,0,1.21033182241369,-23.1754429765921,-24.3542704607652,-23.5578817313086,-23.6681323112184,-23.6585324733694,-23.6591647439113,-23.6591307303426
0.266,0,1.1178041607575,-22.8119419897468,-23.9606024061483,-23.1627876463482,-23.2740387169174,-23.2642992588716,-23.2649437557073,-23.2649089329723
0.267,0,0.989890116118431,-22.4379988970743,-23.5571224111192,-22.7579188590843,-22.870172143521,-22.8602918084885,-22.8609487084181,-22.860913060946
0.268,0,1.54112266023215,-22.0546125079454,-23.1439882205515,-22.3434333793825,-22.4566905536146,-22.4466680827273,-22.4473375641281,-22.4473010761255
0.269,0,0.469422524885714,-21.6598945439748,-22.7213640102019,-21.9194930703372,-22.0337557659179,-22.0235898982851,-22.0242721411169,-22.0242347965634
0.27,0,1.23043456907216,-21.2563006196537,-22.2894148713219,-21.4862635871644,-21.6015333905646,-21.5912228633298,-21.5919180491351,-21.5918798317839
0.271,0,1.96129603524414,-20.8439507456604,-21.848309682348,-21.043914310887,-21.1601927628614,-21.1497363112617,-21.1504446231688,-21.1504055165425
0.272,0,1.22654767399773,-20.42116603527,-21.3982233049782,-20.5926182776861,-20.7099068755678,-20.6993032329855,-20.7000248557117,-20.6999848431009
0.273,0,1.01172293191372,-19.9887650142186,-20.9393333830217,-20.1325521107204,-20.2508523097027,-20.2401002077214,-20.2408353275736,-20.2407943920354
0.274,0,0.420772231954748,-19.5464446170809,-20.471821684783,-19.6638959487433,-19.7832091639245,-19.7723073323779,-19.7730561372563,-19.773014261612
0.275,0,1.08519859816898,-19.095954435204,-19.9958714574525,-19.1868333765348,-19.3071609824961,-19.2961081495197,-19.2968708289188,-19.2968279957516
0.276,0,1.23818112900391,-18.6368287427126,-19.5116701401161,-18.7015513504655,-18.8228946818751,-18.8116895739569,-18.8124663189678,-18.8124225106217
0.277,0,0.774640666506649,-18.1684733827629,-19.0194094544297,-18.208240122496,-18.3306004759563,-18.3192418179842,-18.3200328212968,-18.3199880198733
0.278,0,1.30961524020316,-17.6923259654409,-18.5192827809214,-17.7070931660617,-17.8304717999925,-17.8189583153027,-17.8197637712077,-17.8197179585653
0.279,0,0.470194374734386,-17.2068473887747,-18.0114888239799,-17.1983070959685,-17.32270523323,-17.3110356436526,-17.3118557480428,-17.3118089057935
0.28,0,1.43444423786257,-16.7144931533026,-17.4962265203169,-16.6820815933239,-16.8075004202835,-16.7956734461869,-16.7965083965601,-16.7964605060679
0.281,0,0.274062420630891,-16.2127885029444,-16.9737011547015,-16.1586193214645,-16.2850599912875,-16.273074351622,-16.2739243470809,-16.2738753894604
0.282,0,0.409423116999085,-15.7035574417598,-16.444118883813,-15.6281258474622,-15.7555894808528,-15.7434438931903,-15.7443091344464,-15.7442590905607
0.283,0,1.5749666789065,-15.1882935455722,-15.9076870725583,-15.0908095619443,-15.2192972458573,-15.2069904264355,-15.2078711158089,-15.2078199662663
0.284,0,1.1101476759943,-14.6651520544721,-15.3646184067408,-14.5468815925146,-14.6763943821128,-14.6639250458735,-14.6648213872953,-14.6647691124489
0.285,0,0.553645021979436,-14.1342235358167,-14.8151283814156,-13.9965557191281,-14.1270946399352,-14.1144615005629,-14.115373699577,-14.1153202795217
0.286,0,1.30803946851306,-13.5973628784475,-14.2594330028344,-13.4400482911804,-13.5716143386511,-13.5588161086108,-13.5597443723747,-13.5596897869459
0.287,0,1.70228060365696,-13.0543290809943,-13.6977513372413,-12.8775781402625,-13.0101722800763,-12.9972076706512,-12.998152207938,-12.9980964367084
0.288,0,1.61482688291171,-12.5047311726218,-13.1303056147093,-12.3093664916808,-12.4429896610045,-12.4298573823314,-12.4308184035314,-12.4307614258096
0.289,0,1.86207752911635,-11.9492060736291,-12.5573198526532,-11.7356368766364,-11.8702899847343,-11.8569887458399,-11.8579664629608,-11.8579082577905
0.29,0,1.8381880247066,-11.3876323339341,-11.979020721644,-11.1566150422832,-11.2922989716774,-11.2788274805113,-11.2798221071807,-11.2797626533366
0.291,0,1.56213880001011,-10.8199147538612,-11.395637424831,-10.5725288609371,-10.7092444690781,-10.6956014325449,-10.696613184011,-10.6965524599979
0.292,0,0.400192177195569,-10.2451645567495,-10.807402606007,-9.98360823717764,-10.1213563598856,-10.1075404838718,-10.1085695770048,-10.1085075610557
0.293,0,2.06353252916335,-9.6671560226336,-10.214546403839,-9.39008502149121,-9.5288664708047,-9.51487646020931,-9.51592311350279,-9.51585978357616
0.294,0,1.59944539042305,-9.08344553522802,-9.61730417043251,-8.7921929133213,-8.93200847957353,-8.91784303833562,-8.91890747190744,-8.91884280568564
0.295,0,1.52274895159158,-8.4947498544426,-9.01591241100425,-8.19016736836461,-8.3310178215021,-8.31667565262624,-8.31775808821964,-8.31769206310704
0.296,0,0.412695647430006,-7.90000340605727,-8.41061093021093,-7.58424550234861,-7.72613159530736,-7.71161140088549,-7.71271206187025,-7.71264465499078
0.297,0,1.55025813403534,-7.30226300939614,-7.80163756203168,-6.97466600064287,-7.11758846827952,-7.10288894951374,-7.10400806088772,-7.10393924908284
0.298,0,0.811434473774902,-6.69940798560146,-7.18923457850149,-6.36166901907559,-6.50562858082522,-6.49074843804745,-6.49188622643646,-6.49181598626372
0.299,0,0.709645011415852,-6.09247590371242,-6.57364462899418,-5.7454960891387,-5.89049345041864,-5.87543138310846,-5.87658807676871,-5.8765163844989
0.3,0,1.41083961446188,-5.48271433246857,-5.95511038149354,-5.12639002297253,-5.27242587500166,-5.25718058180413,-5.25835641062238,-5.25828324223775
0.301,0,1.78688971554981,-4.86995553033052,-5.33387620443449,-4.5045948156036,-4.65166983587087,-4.63624001461425,-4.63743521010905,-4.63736054130193
0.302,0,1.56592732095248,-4.25369171436868,-4.71018849753324,-3.88035554617071,-4.02847040009399,-4.01285474780536,-4.0140695431277,-4.01399334929743
0.303,0,0.447335409222257,-3.63303885832762,-4.08429606752494,-3.25391827812225,-3.40307362249358,-3.38727083540936,-3.38850546534417,-3.38842772159567
0.304,0,0.957534298192566,-3.01028702970865,-3.45644604456789,-2.62552996402294,-2.77572644723162,-2.7597352208087,-2.76098992177541,-2.76091060291695
0.305,0,1.18042705416776,-2.38532100004396,-2.82688680523992,-1.99543834621021,-2.14667660903947,-2.13049563796478,-2.13177064801827,-2.13168972855957
0.306,0,0.806589109173637,-1.75763794259283,-2.1958683610983,-1.3638918565213,-1.51617253413213,-1.49980051233017,-1.50109607116179,-1.50101352531169
0.307,0,2.08492180767596,-1.1295602975455,-1.56363871184821,-0.731139520199695,-0.884463240843069,-0.867898861484683,-0.869215210423032,-0.869131012087696
0.308,0,1.37766443309445,-0.498842701170035,-0.93044948299714,-0.0974308523586717,-0.251798240025994,-0.235040195533859,-0.236377577545844,-0.236291700326596
0.309,0,1.09412080441858,0.133733694507518,-0.296552025593813,0.536984240978639,0.381572564740748,0.39852558268867,0.397166922997094,0.39725450580579
0.31,0,1.29853068515798,0.76730645229771,0.337802785445077,1.17185556186915,1.01539897710854,1.03254827757686,1.03116809395972,1.03125740937235
0.311,0,1.35777132447419,1.40180775728981,0.972363653210669,1.80693272080988,1.64943060802924,1.66677750082432,1.6653755453948,1.6654666207368
0.312,0,0.788481775192376,2.03777643315472,1.60687819696724,2.44196523813265,2.28341697590194,2.30096277157407,2.29953879480356,2.29963165771342
0.313,0,1.33601546472575,2.67355903285973,2.24109580558866,3.0767026419775,2.91710760675889,2.93485361660487,2.93340736732205,2.93350204575341
0.314,0,1.71106424916277,3.30912112570456,2.87476570457897,3.71089456881707,3.55025213444901,3.56819967051486,3.56673089590497,3.56682741812851
0.315,0,0.831494829706986,3.94578720991541,3.50763534981526,4.34429086608029,4.1826004007736,4.20075077586189,4.1992592214656,4.19935761607132
0.316,0,0.776093473272901,4.58227106068098,4.1394538067606,4.9766416905755,4.8139025555429,4.83225708322083,4.83074249293356,4.83084278883276
0.317,0,0.708708819890978,5.21833665769612,4.76997053197442,5.60769760844499,5.44390915650781,5.46246915111782,5.46093126718857,5.46103349361563
0.318,0,0.660437621822156,5.85370912171995,5.39893552232395,6.23720969489585,6.07237126912895,6.0911380458008,6.08957660883143,6.08968079534647
0.319,0,0.579276915150827,6.4881791785117,6.02609933292212,6.86492963382862,6.69904056614363,6.71801544080786,6.71643018975199,6.71653636624252
0.32,0,0.573508333000765,7.12140195999485,6.65121334763086,7.49060981700975,7.32366942688835,7.34285371629191,7.34124438845401,7.34135258513695
0.321,0,1.65953045759329,7.75175661378961,7.27403148160518,8.11400344094558,7.94601103634304,7.96540605806359,7.9637723890979,7.96388263652166
0.322,0,1.31143188992631,8.38079513783074,7.89430629641274,8.73486460843984,8.56581948384812,8.58542655631072,8.58376828022019,8.58388060926738
0.323,0,1.61439480304153,9.00745147568195,8.5117923876285,9.35294842565568,9.18284986146297,9.20267030395721,9.20098715309308,9.2011015949813
0.324,0,0.660090193797038,9.63305700721507,9.12624347326943,9.96801110255786,9.79685836191908,9.81689349462059,9.81518519968019,9.81530178596552
0.325,0,0.855305816512212,10.2559213564549,9.73741628779517,10.5798100481466,10.4076023761355,10.4278535201291,10.4261198101558,10.4262385727338
0.326,0,0.788178014495498,10.8761282780487,10.3450684526688,11.1881039680081,11.0148405902563,11.0353090675594,11.0335496699408,11.0336706410491
0.327,0,1.40311801713174,11.492576545039,10.9489600628261,11.7926529594762,11.6183330821699,11.639020215757,11.6372348562242,11.6373580684444
0.328,0,1.22721297976156,12.1060159281207,11.5488514598646,12.3932186091532,12.2178414174697,12.2387485312988,12.2369369339249,12.2370624201847
0.329,0,1.12639456026253,12.7161099727459,12.1445046935775,12.9895640881225,12.813128744822,12.8342571638618,12.832419051061,12.8325468446365
0.33,0,0.97444821657823,13.3226821175598,12.7356834179853,13.5814542467745,13.4039598906974,13.425310940958,13.4234460334841,13.4235761680012
0.331,0,1.80387947176882,13.9242605714939,13.3221546142875,14.1686557069182,13.9901014534368,14.011676461998,14.0097844789435,14.009916988381
0.332,0,2.46578395159463,14.5208180100292,13.9036868724748,14.7509369554586,14.5713218966055,14.5931221916472,14.5912028504414,14.5913377691323
0.333,0,1.25184862951981,15.1144742231887,14.4800477898674,15.3280684407102,15.1473916415995,15.1694185524336,15.1674715688414,15.167608931475
0.334,0,0.986791308104668,15.7038032432107,15.0510085185827,15.8998226623334,15.7180831594674,15.7403380165754,15.7383631046959,15.7385029463202
0.335,0,1.818039948473,16.287195807084,15.6163440894247,16.4659742601589,16.2831710619187,16.3056551969849,16.3036520692508,16.3037944252745
0.336,0,1.47346024848536,16.8658981423377,16.1758299186704,17.026300106654,16.8424321914716,16.865146937422,16.8631153045964,16.863260210791
0.337,0,1.10476847982117,17.4397120957018,16.7292437142158,17.5805793962167,17.3956457107079,17.4185924017486,17.4165319729249,17.4166794654265
0.338,0,0.734450453516365,18.0084134080534,17.2763655997188,18.1285937334959,17.9425931906002,17.9657731622609,17.9636836448599,17.963833760172
0.339,0,1.52453213241346,18.5703206735578,17.8169800351064,18.6701272184467,18.4830586978787,18.5064732870534,18.5043543868238,18.504507161819
0.34,0,1.52790996300353,19.1262001391742,18.3508728322184,19.2049665342436,19.0168288814009,19.0404794263904,19.0383308474042,19.0384863193253
0.341,0,0.655614737229028,19.6769321897805,18.8778311001445,19.7329010343369,19.5436930574786,19.5675808980379,19.565402342691,19.5655605491552
0.342,0,0.881144339244839,20.2209212137389,19.3976464425207,20.253722824531,20.0634432941501,20.0875697715352,20.0853609405439,20.0855219195433
0.343,0,0.773404301594328,20.7583714669703,19.910112783828,20.7672268468005,20.5758744943437,20.6002409513595,20.5980015437605,20.5981653336645
0.344,0,0.853884969301249,21.2888349364356,20.4150272742657,21.2732109609337,21.0807844779116,21.1053922589634,21.1031219721095,21.1032886116672
0.345,0,1.41281838945117,21.8115018585681,20.9121908287,21.7714760244383,21.5779740624971,21.6028245136389,21.6005230431994,21.6006925715416
0.346,0,1.16737108370081,22.3271763925885,21.4014061832958,22.2618259737859,22.0672471431999,22.0923416121886,22.0900086521446,22.0901811087856
0.347,0,1.44872348468368,22.8349938014393,21.8824800738598,22.7440679017911,22.5484107710155,22.5737506073594,22.5713858500048,22.5715612748447
0.348,0,2.22953339242293,23.3341266815171,22.3552232701891,23.2180121337791,23.0212752300072,23.0468617850201,23.0444649209567,23.0446433542841
0.349,0,1.3371424157229,23.8264793136353,22.8194472254263,23.6834723067655,23.485654113186,23.5114887400429,23.5090594581786,23.5092409406724
0.35,0,0.868248965943567,24.3113259195186,23.2749674579197,24.1402654431584,23.9413643970678,23.9674484508607,23.9649864384089,23.9651710111388
0.351,0,1.36544224644899,24.7872625220742,23.7216044805104,24.5882120220324,24.3882265148754,24.414561352671,24.4120662951462,24.4122539995781
0.352,0,0.398534417476544,25.2559404886213,24.159180039623,25.0271360538309,24.8260644283608,24.8526514092612,24.8501229904772,24.8503138684722
0.353,0,1.30439377541621,25.7148238453043,24.5875224490173,25.4568651470534,25.2547056982129,25.2815461834174,25.2789840854846,25.2791781793037
0.354,0,1.62361037596865,26.1644688107947,25.0064627799268,25.8772305783635,25.6739815530329,25.7010769058946,25.6984808092181,25.6986781615214
0.355,0,0.688248137757667,26.6062739830755,25.4158338753218,26.2880673625664,26.0837269568312,26.1110785429237,26.1084481261989,26.1086487800507
0.356,0,1.21998901173476,27.0382234387395,25.8154747089427,26.6892143156894,26.4837806750404,26.5113898622201,26.5087248024319,26.5089288013014
0.357,0,2.59700179384105,27.4590858713479,26.2052294692544,27.0805141177786,26.8739853390065,26.9018534974727,26.8991534698919,26.8993608576548
0.358,0,1.10515863343766,27.8722982290612,26.5849417645319,27.4618133815041,27.254187508927,27.2823160112893,27.2795806894685,27.2797915104103
0.359,0,2.34929424371343,28.2742622334739,26.9544635246804,27.8329627080937,27.6242377352265,27.6526279565657,27.6498570123373,27.6500713111549
0.36,0,1.35850416833625,28.6676263587468,27.3136472208945,28.1938167515152,27.983990618326,28.012643936264,28.009837039738,28.0100548615422
0.361,0,2.32925159460912,29.0497727339106,27.662352542898,28.5442342727241,28.3333048668029,28.3622226615667,28.3593794811249,28.3596008714413
0.362,0,1.11066949882131,29.4233004927369,28.000439908727,28.8840782004933,28.6720433538986,28.7012270083905,28.6983472106854,28.6985722154593
0.363,0,2.34492876317406,29.7849827879623,28.3277778416402,29.2132156813801,29.000073172368,29.0295240722321,29.0266073221832,29.0268359877786
0.364,0,1.78560623662295,30.1369299033947,28.6442363258213,29.5315181364157,29.3172656876357,29.3469852213276,29.3440311821174,29.344263555321
0.365,0,2.05739390828716,30.4779599791846,28.9496909978109,29.838861310887,29.6234965892464,29.6534861481039,29.6504944811737,29.6507306091972
0.366,0,2.05771027670938,30.8082800943467,29.2440214573764,30.1351253245743,29.9186459405845,29.9489069188979,29.945877283946,29.9461172144265
0.367,0,2.23772257939196,31.1275349904891,29.5271120272639,30.4201947193422,30.2025982268441,30.2331320219262,30.2300640769026,30.2303078579075
0.368,0,2.08421008367654,31.4360182840902,29.7988509901023,30.6939585059824,30.4752424012317,30.5060504134904,30.5029438145934,30.5031914946205
0.369,0,1.14347001217004,31.7345977687728,30.0591299173845,30.9563102101619,30.736471929376,30.7675555623905,30.7644099640639,30.7646615920441
0.37,0,1.00441726218381,32.0221501702081,30.30784621835,31.2071479134259,30.9861848319405,31.0175454925362,31.014360547463,31.0146161727623
0.371,0,1.08392972624879,32.2982890219538,30.5449022612008,31.4463742935284,31.2242837254076,31.2559228237339,31.2526981828331,31.2529578552564
0.372,0,0.831183549438168,32.5633241475051,30.7702045434121,31.6738966640184,31.4506758610303,31.4825948106369,31.4793301230611,31.4795938928522
0.373,0,2.70090315016586,32.8144870797257,30.9836676006733,31.8896270071056,31.6652731619309,31.697473379844,31.6941682929728,31.6944362108177
0.374,0,2.7985900224497,33.0539049972766,31.1852078996605,32.0934820123789,31.8679922583296,31.9004751651236,31.8971293245605,31.8974014415892
0.375,0,0.988133384986565,33.2838806600895,31.3747436568219,32.285383113901,32.0587545208826,32.0915215407616,32.0881345903287,32.0884109581185
0.376,0,2.29019412023788,33.5004161331357,31.5522027887732,32.4652565154742,32.237486092133,32.2705386530084,32.2671102347416,32.2673909053179
0.377,0,2.15766870855248,33.7052288362172,31.7175157700327,32.6330332229929,32.4041179160526,32.437457449618,32.4339872037636,32.4342722296033
0.378,0,1.09586124093621,33.8994063338367,31.8706164577371,32.7886490738836,32.5585857656578,32.5922137074694,32.5887012724792,32.5889907065118
0.379,0,0.457772145957814,34.0823417570688,32.011444251437,32.9320447619257,32.7008302686917,32.7347480582545,32.7311930707785,32.73148696639
0.38,0,0.65422163437956,34.2529171038879,32.1399447648957,33.0631658593215,32.8307969313749,32.8650060122218,32.8614081071069,32.86170651814
0.381,0,2.0549480053827,34.4095548617018,32.2560704311302,33.1819628360817,32.948436160201,32.9829379799749,32.9792967902566,32.9795997710144
0.382,0,1.89159882556369,34.5541591151788,32.3597761559395,33.288391082933,33.0537032817707,33.0884992923027,33.0848144492012,33.0851220544492
0.383,0,0.511918211780766,34.6882021103617,32.4510198843089,33.382410931568,33.1465585606551,33.1816502180496,33.1779213509662,33.178233635934
0.384,0,1.37043829278685,34.8088225074073,32.5297680650152,33.4639876660816,33.2269672152895,33.2623559800073,33.2585827165151,33.2588997368993
0.385,0,2.39245715140262,34.9157694844799,32.5959923922603,33.5330915365305,33.2948994318858,33.3305867688216,33.3267687346634,33.3270905466301
0.386,0,2.0089029344303,35.0107677428378,32.6496673428197,33.5896977736143,33.3503303763525,33.3863177549186,33.3824545739994,33.3827812341867
0.387,0,0.791210107652097,35.0948292922295,32.6907710872987,33.6337866002376,33.3932402042254,33.4295290984341,33.4256203928174,33.4259519583354
0.388,0,0.964599746835309,35.1661764988184,32.7192890078165,33.6653432366614,33.4236140686024,33.4602059571511,33.456251347051,33.4565878754867
0.389,0,3.03091772728015,35.2224064593599,32.7352144954935,33.6843579026674,33.4414421260839,33.4783384924346,33.4743375962097,33.4746791456288
0.39,0,1.88692412578887,35.2675303559952,32.7385409053183,33.6908258278271,33.4467195407065,33.4839218731669,33.4798743073164,33.4802209362654
0.391,0,1.50779522646055,35.3005720153771,32.7292678279202,33.6847472518933,33.4394464858734,33.4769562776813,33.472861656837,33.4732134243453
0.392,0,2.38990817209223,35.3199368870214,32.7074018723972,33.6661274222052,33.419628144286,33.4574468936879,33.4533048306098,33.4536617961909
0.393,0,1.9792734215944,35.327242958462,32.6729526359496,33.6349765941489,33.3872747058659,33.4254039162022,33.4212140217691,33.4215762454262
0.394,0,1.93114808262184,35.3220344266881,32.6259353105325,33.5913100263384,33.3424013636807,33.3808425434637,33.3766044266714,33.376971968896
0.395,0,1.46940493716545,35.3048352377073,32.5663694525954,33.5351479753295,33.285028307859,33.3237829708595,33.3194962388096,33.3198691605867
0.396,0,2.07477501794552,35.2743147300696,32.4942813104483,33.4665156854024,33.2151807175169,33.2542503828452,33.249914640741,33.2502930035502
0.397,0,0.198186683969388,35.2336044856752,32.4096982163717,33.3854433833828,33.1328887506807,33.1722749428713,33.167889794011,33.1682736598289
0.398,0,0.683520645833728,35.1797577391958,32.3126562144991,33.2919662618701,33.0381875322217,33.0778917813196,33.0734568270877,33.073846258391
0.399,0,1.5925298561109,35.1122669442824,32.2031969896068,33.1861244643253,32.9311171398075,32.9711409814501,32.9666558213131,32.9670508810795
0.4,0,0.742398973630761,35.0333709138436,32.0813644081667,33.0679630724953,32.8117225878686,32.8520675633694,32.8475317948665,32.8479325465782
0.401,0,1.36057485167168,34.9412601395506,31.9472095907447,32.937532085476,32.6800538095908,32.7207214660231,32.7161346847607,32.7165411924079
0.402,0,2.84081806596612,34.8348914480509,31.8007899357483,32.794886398004,32.5361656369468,32.577157527221,32.5725193268639,32.5729316549447
0.403,0,1.11724252855459,34.7183329043883,31.6421626844906,32.6400857848439,32.3801177787576,32.421435461704,32.4167454339688,32.4171636474937
0.404,0,2.58296807009767,34.587628483066,31.4713949807341,32.4731948705623,32.2119747968089,32.2536198372574,32.2488775719056,32.2493017363992
0.405,0,0.375080196399382,34.4474461054975,31.2885530202416,32.2942831109562,32.0318060800248,32.0737800488874,32.068985133716,32.0694153152192
0.406,0,0.707741419765593,34.2946543109916,31.0937118241755,32.1034247602382,31.8396858167072,31.8819902910611,31.8771423118978,31.877578576971
0.407,0,2.69819129919467,34.1272351535352,30.8869538169643,31.9006988380539,31.6356929648699,31.6783295280342,31.6734280687275,31.6738704844516
0.408,0,2.61953738171396,33.9478560802272,30.6683629163533,31.6861891019715,31.4199112206492,31.4628814622633,31.4579261046747,31.4583747386546
0.409,0,0.473000416547528,33.7591878207603,30.4380245017087,31.4599840180767,31.1924289848254,31.2357345009276,31.2307248249243,31.2311797452932
0.41,0,3.21476173973583,33.5551697255607,30.1960363501346,31.2221767159039,30.9533393274634,30.9969817205697,30.9919173040162,30.992378579434
0.411,0,2.58144321192591,33.3401237545618,29.9424955656927,30.972864957872,30.7027399506868,30.7467208298621,30.7416012486124,30.7420689482724
0.412,0,1.29633740153076,33.1149564466986,29.6775028354651,30.712151101469,30.4407331495922,30.4850541305312,30.4798789584202,30.4803531520481
0.413,0,0.711433392945672,32.8788810835397,29.4011645208931,30.4401420569245,30.1674257713294,30.2120884764334,30.2068572852691,30.2073380431277
0.414,0,1.43059697692602,32.6303572097903,29.1135935673025,30.1569492418651,29.8829291723638,29.9279352308204,29.9226475903744,29.9231349832657
0.415,0,2.83763696246587,32.3686228463216,28.814908487296,29.8626885353875,29.5873591739395,29.6327102217912,29.6273656997908,29.6278597990587
0.416,0,2.18397149065698,32.0963724872261,28.5052289790364,29.5574802357867,29.2808360157461,29.3265336959667,29.321131858087,29.321632735619
0.417,0,1.70462351316116,31.8134982212182,28.1846794031369,29.241449012095,28.9634843078252,29.009530270392,29.0040706802454,29.0045784084766
0.418,0,1.13099411325692,31.5202339486393,27.8533883089708,28.9147238544049,28.6354329807235,28.6818288826917,28.6763111018216,28.6768257537357
0.419,0,3.24683563213697,31.2133219329757,27.5114927735521,28.5774380169429,28.2968152339261,28.3435627394987,28.3379863273676,28.3385079765007
0.42,0,1.42156928178571,30.8978360721209,27.159127889973,28.2297289725792,27.9477684825737,27.9948692631718,27.9892337771549,27.989762497597
0.421,0,1.6287801915602,30.5713524653879,26.7964361340404,27.8717383538156,27.588434302496,27.6358900368317,27.6301950322063,27.6307308986062
0.422,0,2.75397011090959,30.2328511808782,26.4235655495714,27.5036118943122,27.2189583735875,27.2667707477296,27.2610157776666,27.2615588652308
0.423,0,2.59717303761652,29.8840794258689,26.0406662199957,27.1254993731394,26.8394904215329,26.8876611289747,26.8818457445287,26.8823961290275
0.424,0,1.48209077136221,29.5263820543849,25.647890718781,26.7375545567647,26.4501841579167,26.4987148996442,26.4928386497454,26.4933964075134
0.425,0,1.17232247526797,29.1588931645354,25.24539682933,26.3399351359511,26.0511972187395,26.1000897032985,26.0941521347419,26.0947173426829
0.426,0,2.43026284786703,28.7797934385586,24.8333486841594,25.9328026595823,25.6426911013646,25.6919470449286,25.6859477023652,25.6865204379523
0.427,0,2.73814592682685,28.3904295886091,24.4119127288969,25.5163224719245,25.2248310999243,25.2744522263539,25.2683906522813,25.268970993561
0.428,0,1.64871449798517,27.9927139737564,23.9812569504618,25.0906636492605,24.7977862391989,24.8477742801074,24.84165001486,24.8422380404546
0.429,0,2.50222606857718,27.5843678529426,23.5415560775954,24.6559989284109,24.3617292070114,24.412085901826,24.405898483565,24.4064942726752
0.43,0,1.52546092865173,27.1678550313802,23.0929855602074,24.21250464127,23.9168362851486,23.9675633811735,23.961312345877,23.9619159782854
0.431,0,2.06044764997499,26.7414458595723,22.6357267697856,23.7603606412789,23.4632872788548,23.5143865313306,23.5080714127845,23.5086829688576
0.432,0,2.35854389550363,26.3056104638674,22.1699641691429,23.2997502319587,23.0012654449089,23.0527386170717,23.0463589468587,23.0469785075493
0.433,0,1.13569807414848,25.8624352049122,21.6958832135523,22.8308600966021,22.5309574183217,22.5828062814635,22.5763615889539,22.5769892358048
0.434,0,0.670212056609197,25.4111486997371,21.2136738692408,22.3538802221061,22.0525531376831,22.1047794712111,22.0982692835522,22.0989050986981
0.435,0,1.15712269146646,24.9507380916888,20.7235308447321,21.8690038210924,21.566245769187,21.6188513606833,21.6122752027893,21.6129192689607
0.436,0,0.844670843764318,24.482393929732,20.2256507503099,21.3764272562114,21.0722316293685,21.1252182746461,21.1185756691878,21.1192280697127
0.437,0,1.84688789523069,24.0046551046502,19.7202353535312,20.8763499589964,20.57071010658,20.6240796097379,20.6173700771332,20.6180308959398
0.438,0,1.59303218729053,23.5192923101294,19.2074874444525,20.3689743525821,20.0618835812381,20.1156377547138,20.1088608131159,20.1095301347374
0.439,0,0.936317281293317,23.0270078707006,18.6876121000852,19.8545057715383,19.5459573448712,19.6000980094953,19.593253174783,19.5939310843576
0.44,0,2.228631904742,22.525553499069,18.1608203114621,19.3331523758782,19.0231395180085,19.0776685030527,19.0707552888203,19.0714418720964
0.441,0,1.73720368927249,22.0173718524516,17.627323012549,18.8051250713313,18.4936409669318,18.54856011016,18.5415780277059,18.5422733710435
0.442,0,1.04057287824758,21.5029260525225,17.0873334853122,18.270637425394,17.9576752193312,18.0129863670477,18.0059349253642,18.0066391157383
0.443,0,2.34303751767135,20.979913723047,16.5410707506908,17.7299055779428,17.4154583788977,17.471163385993,17.4640420917557,17.4647552167593
0.444,0,1.0042870726045,20.4518629495139,15.9887521628922,17.1831481600161,16.8672090388822,16.9233097688796,16.916118126436,16.9168402742835
0.445,0,1.12011228848077,19.9171606542342,15.4305997816831,16.6305862034865,16.3131481946596,16.3696465197619,16.3623840311213,16.3631152906502
0.446,0,2.19071912379635,19.3748240376854,14.866839495341,16.0724430507575,15.7534991553371,15.8103969564665,15.8030631212891,15.8038035819634
0.447,0,2.55534353872991,18.8259585375714,14.2976983115388,15.5089442668324,15.1884874544326,15.2457866212711,15.2383809368567,15.2391306887708
0.448,0,1.25218233830045,18.2728799263225,13.7234027497711,14.9403175523939,14.6183407596616,14.6760431906915,14.6685651519691,14.6693242858489
0.449,0,1.69574984804535,17.7136180698694,13.1441841354611,14.3667926492679,14.0432887818729,14.1013963844163,14.0938454839317,14.0946140911398
0.45,0,2.16637211905904,17.1483647895598,12.5602757953593,13.788601248479,13.4635631831699,13.5220778734234,13.5144536013301,13.5152317738668
0.451,0,0.759530490810759,16.5797059157385,11.9719099606144,13.2059769012959,12.879397484243,12.9383211873166,12.9306230313632,12.9314108618706
0.452,0,0.538675838536206,16.006381996692,11.3793225048158,12.6191549234676,12.2910269709642,12.3503616209184,12.3425890664384,12.3433866482034
0.453,0,2.12123632614829,15.4263601305982,10.7827538233442,12.0283722975301,11.6986886002804,11.7584361401578,11.7505886700579,11.7513960970145
0.454,0,3.6274146364011,14.8399701019072,10.1824457733051,11.4338675781684,11.1026209054359,11.1627832872885,11.1548603820371,11.1556777487704
0.455,0,2.12211030391682,14.2512296271012,9.57863694835823,10.8358808027638,10.5030639005597,10.5636430854768,10.5556442230934,10.556471624842
0.456,0,2.15611330724614,13.6584428407624,8.97156976005496,10.2346533923337,9.90025898466164,9.96125694279762,9.9531815988415,9.95401913150088
0.457,0,2.27528043433827,13.0617417074177,8.36148804735509,9.63042805479907,9.29444884507744,9.35586755567726,9.3477152032355,9.34856296336064
0.458,0,0.714981048877178,12.4634758628632,7.74863419590678,9.02344869123247,8.68587736039152,8.747718811819,8.73948892149534,8.74034700630475
0.459,0,2.71716895320311,11.8594130521347,7.13325730797142,8.41396029124628,8.07478950289478,8.13705569265342,8.12874773255756,8.12961623993512
0.46,0,1.16631577520225,11.254258611934,6.51560188109647,7.80220884203892,7.46143124059476,7.52412417535178,7.51573761108708,7.51661663958674
0.461,0,2.30254953161947,10.6448822022502,5.89591755156706,7.18844122468292,6.84604943883434,6.90917113444024,6.90070542909289,6.90159507794012
0.462,0,3.59591658217301,10.0313319241823,5.27445500490743,6.57290511506579,6.22889176155227,6.29244424305538,6.28389885718249,6.28479922627871
0.463,0,1.43382272977841,9.41819389435346,4.65146017846828,5.95584889166754,5.61020657221542,5.67419187388008,5.66556626549863,5.6664774554238
0.464,0,3.48295825168293,8.80042665931796,4.02718625396024,5.337521527873,4.99024283448163,5.05466299980083,5.0459566243758,5.04687873639173
0.465,0,1.73676419006674,8.18304489849333,3.40188092914987,4.71817249990409,4.36925001261379,4.43410709432328,4.42531940475632,4.42625254081007
0.466,0,1.17739271599055,7.56480699495483,2.77579417576948,4.09805168468373,3.74747797169579,3.81277403178876,3.80390447840662,3.80484874113334
0.467,0,0.980794639301857,6.9455068576728,2.14917683944961,3.47740925917183,3.12517687768975,3.19091398743034,3.18196201797339,3.18291751069975
0.468,0,3.13867960637214,6.32243755269533,1.52228368067749,2.85649559563639,2.50259709737812,2.56877733730795,2.55974239691858,2.56070922366599
0.469,0,2.17027477279258,5.69977578333785,0.895364629720258,2.23556116770179,1.87998909821844,1.94661455816397,1.93749608937491,1.9384743548629
0.47,0,3.08508222628435,5.0754072087007,0.268672587269416,1.6148564464335,1.25760334816203,1.32467612723819,1.31547356996113,1.31646337961045
0.471,0,0.189250660362236,4.45436852593305,-0.35754565675203,0.994631807702361,0.635690215463189,0.703212422082588,0.693925213596508,0.694926673532431
0.472,0,2.92120085382769,3.8298429736204,-0.983034637002419,0.375137420893163,0.0144998685425289,0.0824736204162799,0.073101195355863,0.0741144124115981
0.473,0,2.85858287938116,3.20559130920108,-1.60754359731346,-0.243376845623365,-0.605717824077239,-0.537290399940009,-0.546748609595933,-0.545723527876016
0.474,0,2.62691826337781,2.58207685063816,-2.23082244993303,-0.860661524098425,-1.22471339371543,-1.15583016100913,-1.16537472594919,-1.16433767130618
0.475,0,3.69293113683123,1.9579206916944,-2.85261956231537,-1.47646764975779,-1.84223787131435,-1.77289668444263,-1.78252817803443,-1.78147904149161
0.476,0,3.04501526313322,1.33552587082584,-3.47268660714829,-2.09054685698922,-2.45804288702514,-2.3882415911066,-2.39796058940832,-2.39689926126772
0.477,0,1.39386286868753,0.716402491112642,-4.0907775411516,-2.7026514766967,-3.07188076955587,-3.00161720042708,-3.01142428219911,-3.01035065203809
0.478,0,1.96012375009134,0.0980154013490253,-4.70664362476984,-3.31253463975481,-3.68350464523485,-3.61277662945652,-3.62267237617279,-3.62158633284084
0.479,0,2.48757823857175,-0.519337583985213,-5.32003707992523,-3.91995037567413,-4.29266853675505,-4.22147389162093,-4.23145888748068,-4.23036031909579
0.48,0,1.77913069272922,-1.13385592237654,-5.93071307690975,-4.52465370853613,-4.89912746156294,-4.82746399510854,-4.83753882704764,-4.83642762099314
0.481,0,1.31212998300798,-1.7455952384031,-6.53842750261581,-5.12640075545666,-5.50263752984883,-5.43050304086036,-5.44066829856306,-5.43954434148397
0.482,0,1.94240789290459,-2.3556868686197,-7.14293570861405,-5.72494882630692,-6.10295604209788,-6.03034832012434,-6.04060459603468,-6.03946777383428
0.483,0,3.25684480298135,-2.96474430252379,-7.74399326020396,-6.32005652213816,-6.69984158616162,-6.62675841153213,-6.63710630086518,-6.63595649870151
0.484,0,0.988864505120592,-3.56802378190884,-8.34136276280349,-6.91148382464199,-7.29305413382562,-7.21949327766177,-7.22993337841541,-7.22877048069839
0.485,0,0.863025173752055,-4.16797211708888,-8.93480492928741,-7.49899219639426,-7.8823551368173,-7.80831436104724,-7.81884727401347,-7.81767116440031
0.486,0,2.58446950938114,-4.76666708928093,-9.52407914084076,-8.08234467992227,-8.46750762221582,-8.39298467959424,-8.40361100837078,-8.40242156976349
0.487,0,3.49869830474799,-5.36285410726083,-10.1089477289219,-8.66130599088479,-9.04827628723659,-8.97326892136834,-8.98398927236935,-8.98278638691068
0.488,0,1.56867389948402,-5.95272176504617,-10.6891792826622,-9.23564260654708,-9.62442759335205,-9.54893353871189,-9.55974852118034,-9.55853207025029
0.489,0,1.24882224084295,-6.53805447139082,-11.2645417169108,-9.80512286237321,-10.1957298597049,-10.1197468416585,-10.1306570676769,-10.1294269318894
0.49,0,1.66001588873845,-7.11953421390614,-11.8348037518693,-10.3695170461346,-10.7619533557752,-10.6854790906029,-10.6964851751043,-10.6952412343035
0.491,0,2.30740258713393,-7.69722325839674,-12.3997357858443,-10.9285974902574,-11.3228703932665,-11.2459025881889,-11.2570051489692,-11.255747282226
0.492,0,4.23859039437727,-8.27250139565965,-12.9591083343415,-11.4821386654254,-11.8782554171728,-11.8007917703846,-11.8119914281126,-11.8107195137207
0.493,0,2.37517584126151,-8.84037246746906,-13.5127001305379,-12.0299172632741,-12.4278850960018,-12.3499232967002,-12.3612206749293,-12.3599345904025
0.494,0,4.34899564942332,-9.40542706163787,-14.0602861776629,-12.5717122933075,-12.9715384110984,-12.8930761395184,-12.9044718646985,-12.9031714867656
0.495,0,1.42332424518621,-9.96128556851068,-14.6016516177291,-13.1073051615873,-13.5089967450542,-13.4300316725005,-13.4415263739876,-13.4402115785903
0.496,0,0.745060756854272,-10.510546280672,-15.1365805468867,-13.6364797626153,-14.0400439691541,-13.9605737580287,-13.9721680680971,-13.9708387303852
0.497,0,2.33196516451238,-11.0558321025033,-15.6648560741954,-14.1590225702563,-14.5644665298191,-14.4844888336569,-14.4961833875097,-14.4948393818383
0.498,0,2.21717170093715,-11.5947864054007,-16.1862666641093,-14.6747227197727,-15.0820535340237,-15.0015659975281,-15.0133614333087,-15.0120026332346
0.499,0,2.34395133195917,-12.1274955692146,-16.7006031561403,-15.1833720926433,-15.5925968336499,-15.5115970927308,-15.5234940515331,-15.5221203298097
0.5,0,3.04651911476922,-12.6544682798674,-17.2076583212976,-15.6847654009465,-16.0958911087394,-16.0143767905534,-16.0263759164335,-16.0249871450088


==> simulation_data/circb_monolithic.csv <==
t,i,v
0,0,0
0.001,0.101861210619279,0.639630013416395
0.002,0.20355051744619,1.27818063021851
0.003,0.305028205707933,1.91540240363381
0.004,0.406254644008909,2.55104647119193
0.005,0.507190300181195,3.18486459351543
0.006,0.607795757095338,3.8166092536028
0.007,0.70803172842514,4.44603375582174
0.008,0.807859074360116,5.07289232457494
0.009,0.907238817259362,5.69694020259713
0.01,1.00613215724055,6.31793374884512
0.011,1.10450048769783,6.93563053594125
0.012,1.20230541074242,7.54978944713157
0.013,1.29950875255972,8.16017077271962
0.014,1.39607257867681,8.76653630593788
0.015,1.4919592091342,9.36864943821691
0.016,1.58713123355578,9.96627525381696
0.017,1.68155152611096,10.5591806237811
0.018,1.77518326036299,11.1471342991741
0.019,1.86798992399751,11.7299070035698
0.02,1.9599353334255,12.3072715247485
0.021,2.0509836482547,12.8790028055699
0.022,2.1410993856238,13.4448780339831
0.023,2.23024743439359,14.0046767321396
0.024,2.31839306918942,14.5581808445706
0.025,2.40550196428946,15.1051748253992
0.026,2.49154020735293,15.6454457245438
0.027,2.57647431298318,16.1787832728884
0.028,2.66027123611984,16.7049799663756
0.029,2.74289838525496,17.2238311489981
0.03,2.82432363546766,17.7351350946483
0.031,2.90451534127217,18.2386930877965
0.032,2.98344234927417,18.7343095029651
0.033,3.06107401063021,19.2217918829673
0.034,3.13738019330535,19.7009510158782
0.035,3.21233129412414,20.1716010107071
0.036,3.28589825060997,20.633559371742
0.037,3.35805255260825,21.0866470715386
0.038,3.42876625368857,21.5306886225157
0.039,3.49801198232149,21.9655121471418
0.04,3.56576295282527,22.3909494466739
0.041,3.63199297607836,22.8068360684247
0.042,3.69667646999324,23.2130113715328
0.043,3.75978846974743,23.6093185912088
0.044,3.82130463776765,23.9956049014286
0.045,3.88120127346307,24.3717214760527
0.046,3.9394553227038,24.7375235483464
0.047,3.99604438704077,25.0928704688754
0.048,4.05094673266335,25.4376257617538
0.049,4.1041412990912,25.7716571792245
0.05,4.15560770759669,26.0948367545469
0.051,4.2053262693547,26.4070408531735
0.052,4.25327799331646,26.708150222192
0.053,4.29944459380431,26.9980500380176
0.054,4.34380849782424,27.2766299523103
0.055,4.3863528520935,27.5437841361042
0.056,4.42706152978021,27.7994113221298
0.057,4.4659191369525,28.0434148453093
0.058,4.50291101873441,28.2757026814128
0.059,4.5380232651663,28.4961874838593
0.06,4.5712427167672,28.7047866186424
0.061,4.60255696979699,28.9014221973771
0.062,4.63195438121641,29.0860211084429
0.063,4.65942407334261,29.2585150462218
0.064,4.68495593819879,29.4188405384043
0.065,4.70854064155576,29.5669389713774
0.066,4.73016962666419,29.7027566136542
0.067,4.74983511767575,29.82624463736
0.068,4.76753012275201,29.9373591377518
0.069,4.78324843685964,30.0360611507739
0.07,4.79698464425099,30.1223166686312
0.071,4.80873412062896,30.1960966533852
0.072,4.81849303499523,30.2573770485609
0.073,4.82625835118127,30.3061387887565
0.074,4.83202782906138,30.3423678072658
0.075,4.83580002544734,30.3660550416927
0.076,4.83757429466433,30.3771964375687
0.077,4.8373507888078,30.3757929499651
0.078,4.83513045768127,30.3618505431045
0.079,4.8309150484151,30.3353801879636
0.08,4.82470710476627,30.2963978578793
0.081,4.81650996609957,30.244924522151
0.082,4.80632776605058,30.1809861376409
0.083,4.79416543087089,30.104613638389
0.084,4.78002867745633,30.0158429232261
0.085,4.76392401105898,29.9147148414103
0.086,4.74585872268378,29.8012751762768
0.087,4.72584088617091,29.6755746269184
0.088,4.70387935496503,29.5376687878968
0.089,4.67998375857272,29.3876181269991
0.09,4.65416449870942,29.2254879610418
0.091,4.62643274513763,29.0513484297361
0.092,4.59680043119778,28.8652744676269
0.093,4.5652802490338,28.6673457741094
0.094,4.53188564451505,28.457646781543
0.095,4.49663081185689,28.2362666214721
0.096,4.45953068794188,28.0032990889648
0.097,4.42060094634388,27.7588426050901
0.098,4.37985799105759,27.5030001775404
0.099,4.33731894993582,27.2358793594237
0.1,4.29300166783734,26.9575922062333
0.101,4.24692469948781,26.6682552310217
0.102,4.19910730205692,26.3679893577864
0.103,4.14956942745449,26.0569198730958
0.104,4.09833171434862,25.7351763759668
0.105,4.04541547990931,25.4028927260206
0.106,3.99084271128055,25.0602069899288
0.107,3.93463605678449,24.7072613861872
0.108,3.87681881686117,24.3442022282144
0.109,3.81741493474736,23.9711798658278
0.11,3.75644898689833,23.5883486250922
0.111,3.69394617315637,23.1958667465868
0.112,3.62993230666986,22.7938963221019
0.113,3.5644338035672,22.3826032297968
0.114,3.49747767238937,21.9621570678428
0.115,3.42909150328569,21.532731086578
0.116,3.35930345697687,21.0945021192028
0.117,3.28814225348983,20.6476505110397
0.118,3.21563716066888,20.1923600473914
0.119,3.1418179824677,19.7288178800198
0.12,3.06671504702696,19.2572144522818
0.121,2.99035919454223,18.7777434229445
0.122,2.91278176492707,18.2906015887191
0.123,2.83401458527629,17.7959888055357
0.124,2.75408995713431,17.2941079085959
0.125,2.67304064357376,16.7851646312349
0.126,2.59089985608946,16.2693675226217
0.127,2.50770124131312,15.7469278643363
0.128,2.42347886755383,15.2180595858509
0.129,2.33826721117009,14.6829791789546
0.13,2.25210114277847,14.1419056111518
0.131,2.16501591330468,13.5950602380691
0.132,2.07704713988241,13.0426667149112
0.133,1.98823079160585,12.4849509069923
0.134,1.89860317514128,11.9221407993861
0.135,1.80820092020374,11.3544664057279
0.136,1.71706096490447,10.7821596762038
0.137,1.62522054097494,10.205454404768
0.138,1.53271715887352,9.62458613561889
0.139,1.43958859278062,9.03979206897883
0.14,1.34587286548837,8.45131096620915
0.141,1.25160823319082,7.85938305430206
0.142,1.15683317018084,7.26424992978504
0.143,1.06158635345977,6.66615446207889
0.144,0.965906647265959,6.06534069634553
0.145,0.869833087528477,5.4620537558664
0.146,0.77340486625208,4.85653974398867
0.147,0.67666131583983,4.24904564568076
0.148,0.579641893359499,3.63981922873397
0.149,0.482386164760145,3.02910894465171
0.15,0.384933789045129,2.41716382926521
0.151,0.28732450240792,1.80423340311527
0.152,0.189598102337022,1.19056757164054
0.153,0.091794431696394,0.576416525211483
0.154,-0.00604663721228195,-0.037969360949345
0.155,-0.103885218599097,-0.652339626921062
0.156,-0.201681429140809,-1.26644382827204
0.157,-0.299395403934747,-1.88003163624122
0.158,-0.396987312445335,-2.49285293787334
0.159,-0.494417374436879,-3.10465793606741
0.16,-0.591645875886219,-3.71519724949942
0.161,-0.688633184868902,-4.32422201237794
0.162,-0.785339767412508,-4.93148397399464
0.163,-0.881726203310797,-5.53673559802717
0.164,-0.97775320189234,-6.13973016155792
0.165,-1.07338161773735,-6.74022185376622
0.166,-1.16857246633637,-7.33796587425652
0.167,-1.26328693968469,-7.93271853098122
0.168,-1.35748642180602,-8.52423733772213
0.169,-1.45113250419947,-9.11228111108696
0.17,-1.54418700120349,-9.69661006698775
0.171,-1.63661196527067,-10.276985916556
0.172,-1.72836970214733,-10.8531719614634
0.173,-1.81942278595173,-11.4249331886036
0.174,-1.90973407414499,-11.9920363641009
0.175,-1.99926672238862,-12.554250126608
0.176,-2.08798419928286,-13.1113450798527
0.177,-2.17585030097973,-13.6630938844011
0.178,-2.26282916566513,-14.2092713485958
0.179,-2.34888528790412,-14.7496545186366
0.18,-2.43398353284363,-15.2840227677651
0.181,-2.51808915026697,-15.8121578845195
0.182,-2.60116778849445,-16.3338441600217
0.183,-2.6831855081246,-16.8488684742649
0.184,-2.7641087956105,-17.3570203813647
0.185,-2.84390457666576,-17.8580921937422
0.186,-2.92254022949475,-18.3518790652
0.187,-2.99998359784194,-18.8381790728675
0.188,-3.07620300385492,-19.3167932979701
0.189,-3.15116726075612,-19.7875259054035
0.19,-3.22484568531808,-20.2501842220688
0.191,-3.29720811013736,-20.7045788139463
0.192,-3.36822489570198,-21.1505235618733
0.193,-3.43786694224792,-21.5878357359952
0.194,-3.50610570139949,-22.0163360688589
0.195,-3.57291318758937,-22.4358488271274
0.196,-3.63826198925334,-22.8462018818739
0.197,-3.70212527979557,-23.2472267774374
0.198,-3.76447682831978,-23.6387587988094
0.199,-3.82529101012227,-24.0206370375242
0.2,-3.88454281694235,-24.3927044560243
0.201,-3.94220786696631,-24.7548079504806
0.202,-3.99826241458068,-25.106798412039
0.203,-4.0526833598712,-25.448530786464
0.204,-4.10544825786328,-25.7798641321672
0.205,-4.15653532750074,-26.1006616765887
0.206,-4.2059234603588,-26.4107908709075
0.207,-4.25359222908808,-26.7101234430659
0.208,-4.29952189558622,-26.9985354490837
0.209,-4.34369341889375,-27.2759073226386
0.21,-4.38608846281113,-27.5421239228964
0.211,-4.42668940323389,-27.797074580573
0.212,-4.46547933520294,-28.0406531422052
0.213,-4.5024420796672,-28.2727580126159
0.214,-4.53756218995595,-28.4932921955582
0.215,-4.57082495795813,-28.7021633325161
0.216,-4.60221642000629,-28.8992837396541
0.217,-4.63172336246275,-29.084570442893
0.218,-4.65933332700577,-29.2579452111063
0.219,-4.68503461561358,-29.4193345874151
0.22,-4.70881629524428,-29.568669918577
0.221,-4.73066820220979,-29.7058873824494
0.222,-4.75058094624206,-29.8309280135268
0.223,-4.76854591424989,-29.9437377265268
0.224,-4.78455527376495,-30.0442673380341
0.225,-4.79860197607543,-30.1324725861735
0.226,-4.81067975904635,-30.2083141483234
0.227,-4.82078314962515,-30.2717576568471
0.228,-4.82890746603165,-30.3227737128454
0.229,-4.83504881963158,-30.3613378979208
0.23,-4.83920411649275,-30.3874307839511
0.231,-4.84137105862347,-30.4010379408641
0.232,-4.84154814489251,-30.402149942414
0.233,-4.83973467163032,-30.3907623699589
0.234,-4.83593073291135,-30.3668758142321
0.235,-4.83013722051722,-30.330495875111
0.236,-4.82235582358078,-30.2816331593821
0.237,-4.81258902791136,-30.2203032765037
0.238,-4.8008401150012,-30.146526832368
0.239,-4.78711316071372,-30.0603294210632
0.24,-4.77141303365405,-29.9617416146403
0.241,-4.75374539322238,-29.8507989508922
0.242,-4.73411668735109,-29.7275419191406
0.243,-4.71253414992643,-29.592015944048
0.244,-4.68900579789586,-29.444271367455
0.245,-4.66354042806209,-29.2843634282433
0.246,-4.63614761356531,-29.1123522402518
0.247,-4.60683770005477,-28.9283027682326
0.248,-4.57562180155143,-28.7322848018732
0.249,-4.54251179600326,-28.5243729278846
0.25,-4.50752032053497,-28.3046465001729
0.251,-4.47066076639404,-28.0731896081036
0.252,-4.4319472735952,-27.8300910428718
0.253,-4.39139472526528,-27.575444261991
0.254,-4.34901874169095,-27.3093473519171
0.255,-4.30483567407149,-27.031902988817
0.256,-4.25886259797929,-26.7432183975081
0.257,-4.21111730653055,-26.4434053085697
0.258,-4.16161830326898,-26.1325799136608
0.259,-4.11038479476538,-25.8108628190472
0.26,-4.0574366829359,-25.4783789973655
0.261,-4.00279455708233,-25.1352577376406
0.262,-3.94647968565728,-24.7816325935758
0.263,-3.88851400775781,-24.417641330137
0.264,-3.82892012435078,-24.0434258684536
0.265,-3.76772128923343,-23.6591322290562
0.266,-3.70494139973287,-23.2649104734747
0.267,-3.64060498714815,-22.8609146442191
0.268,-3.5747372069387,-22.4473027031695
0.269,-3.5073638286632,-22.0242364683981
0.27,-3.43851122567275,-21.5918815494469
0.271,-3.36820636456253,-21.1504072810916
0.272,-3.29647679438618,-20.6999866556136
0.273,-3.22335063563723,-20.2407962536085
0.274,-3.14885656900187,-19.7730161733626
0.275,-3.07302382388774,-19.296829958818
0.276,-2.99588216673321,-18.8124245261617
0.277,-2.91746188910179,-18.319990089067
0.278,-2.83779379556658,-17.8197200826128
0.279,-2.75690919138946,-17.3118110859168
0.28,-2.67483987000003,-16.7964627435113
0.281,-2.59161810027927,-16.2738776854904
0.282,-2.50727661365307,-15.7442614464654
0.283,-2.42184859100064,-15.2078223833574
0.284,-2.33536764938328,-14.6647715920606
0.285,-2.24786782859854,-14.1153228230113
0.286,-2.15938357756541,-13.5596923956945
0.287,-2.06994974054576,-12.998099112121
0.288,-1.9796015432077,-12.4307641693158
0.289,-1.88837457853638,-11.8579110708437
0.29,-1.79630479259785,-11.2797655374151
0.291,-1.70342847016166,-10.6965554166053
0.292,-1.60978222018805,-10.1085105917209
0.293,-1.51540296118539,-9.51586288985384
0.294,-1.42032790644382,-8.91884598915659
0.295,-1.32459454915104,-8.31769532537805
0.296,-1.22824064739604,-7.71264799769571
0.297,-1.13130420906696,-7.10394267388219
0.298,-1.03382347664891,-6.49181949484552
0.299,-0.935836911928139,-5.87651997857878
0.3,-0.837383180608268,-5.25828692355944
0.301,-0.738501136845122,-4.63736431163693
0.302,-0.639229807706074,-4.01399721044643
0.303,-0.539608377560295,-3.38843167538802
0.304,-0.439676172406013,-2.76091465121137
0.305,-0.339472644141189,-2.13169387324426
0.306,-0.239037354783761,-1.50101776830502
0.307,-0.1384099606479,-0.869135355338231
0.308,-0.0376301964824858,-0.236296145813584
0.309,0.0632621404217335,0.397249956072131
0.31,0.164227206150069,1.03125275335044
0.311,0.265225126100401,1.6654618563534
0.312,0.366216010932041,2.29962678286324
0.313,0.467159972520418,2.93349705829866
0.314,0.568017139911361,3.56682231589882
0.315,0.668747675268438,4.19935239686309
0.316,0.769311789807131,4.83083745040888
0.317,0.869669759709322,5.46102803370533
0.318,0.969781942011866,6.08967521164449
0.319,1.06960879046276,6.7165306564092
0.32,1.16911087133871,7.34134674679765
0.321,1.26824887921761,7.96387666726667
0.322,1.36698365269976,8.58387450665077
0.323,1.46527619007147,9.20109535652146
0.324,1.56308766490483,9.81529540914452
0.325,1.66037944158724,10.4262320549965
0.326,1.75711309077484,11.0336639798035
0.327,1.85325040476323,11.6373512610605
0.328,1.94875341276966,12.2370554639951
0.329,2.04358439612043,12.8325397369351
0.33,2.13770590333744,13.4235689060432
0.331,2.23108076511789,14.0099095693821
0.332,2.32367210920112,14.591330190269
0.333,2.41544337511661,15.167601189884
0.334,2.50635832880732,15.7384950390978
0.335,2.59638107712242,16.3037863494763
0.336,2.6854760821737,16.863251963431
0.337,2.77360817554992,17.4166710434778
0.338,2.86074257238329,17.9638251605651
0.339,2.94684488526258,18.5044983814421
0.34,3.03188113798731,19.0384773550248
0.341,3.11581777915742,19.5655513977332
0.342,3.19862169559299,20.0855125777586
0.343,3.28026022557875,20.598155798232
0.344,3.36070117192801,21.1032788792573
0.345,3.43991281486073,21.6006826387799
0.346,3.5178639246907,22.0901709722524
0.347,3.59452377431667,22.5715509310745
0.348,3.66986215151244,23.0446327997651
0.349,3.74384937101106,23.5092301718468
0.35,3.81645628637821,23.9651600244011
0.351,3.88765430167005,24.4122427912756
0.352,3.95741538287097,24.8503024349049
0.353,4.02571206910645,25.2791665167215
0.354,4.09251748362683,25.6986662661279
0.355,4.15780534455728,26.108636647999
0.356,4.22154997540997,26.5089164286943
0.357,4.28372631535402,26.8993482405461
0.358,4.34430992923922,27.2797786448029
0.359,4.40327701736947,27.6500581930009
0.36,4.46060442502212,28.010041486741
0.361,4.51626965170927,28.3595872358432
0.362,4.57025086017736,28.698558314859
0.363,4.62252688514161,29.0268218179194
0.364,4.67307724175152,29.3442491118934
0.365,4.72188213378435,29.6507158878376
0.366,4.76892246156306,29.9461022107163
0.367,4.81417982959572,30.2302925673744
0.368,4.85763655393323,30.503175912737
0.369,4.89927566924243,30.7646457142259
0.37,4.93908093559175,31.0145999943702
0.371,4.97703684494683,31.2529413715944
0.372,5.01312862737322,31.4795770991671
0.373,5.04734225694404,31.6944191022983
0.374,5.07966445734986,31.8973840133671
0.375,5.11008270720894,32.0883932052658
0.376,5.13858524507537,32.2673728228487
0.377,5.16516107414332,32.4342538124713
0.378,5.18979996664541,32.5889719496111
0.379,5.21249246794352,32.7314678645543
0.38,5.23322990031034,32.8616870661423
0.381,5.25200436640017,32.9795799635649
0.382,5.26880875240759,33.085101886198
0.383,5.28363673091271,33.1782131014672
0.384,5.29648276341192,33.258878830741
0.385,5.30734210253305,33.3270692632403
0.386,5.31621079393411,33.3827595679611
0.387,5.32308567788484,33.4259299036056
0.388,5.32796439053039,33.4565654265199
0.389,5.33084536483673,33.474656296626
0.39,5.33172783121732,33.4801976813611
0.391,5.33061181784076,33.4731897576074
0.392,5.32749815061945,33.4536377116214
0.393,5.32238845287911,33.421551736958
0.394,5.31528514470936,33.3769470303942
0.395,5.30619144199557,33.3198437858484
0.396,5.29511135513252,33.2502671863025
0.397,5.28204968742016,33.1682473937292
0.398,5.26701203314223,33.0738195370271
0.399,5.25000477532861,32.9670236979675
0.4,5.23103508320204,32.8479048951633
0.401,5.2101109093105,32.7165130660624
0.402,5.18724098634616,32.5729030469697
0.403,5.16243482365244,32.4171345511168
0.404,5.13570270342025,32.2492721447735
0.405,5.10705567657525,32.069385221425
0.406,5.07650555835754,31.8775479740132
0.407,5.04406492359569,31.6738393652599
0.408,5.00974710167692,31.4583430960832
0.409,4.97356617121549,31.2311475721188
0.41,4.93553695442139,30.992345868358
0.411,4.89567501117166,30.7420356919175
0.412,4.85399663278658,30.480319342959
0.413,4.81051883551335,30.2073036737714
0.414,4.76525935371982,29.9231000460281
0.415,4.71823663280094,29.6278242862476
0.416,4.66946982180087,29.3215966394613
0.417,4.61897876575357,29.004541721118
0.418,4.56678399774512,28.6767884672395
0.419,4.51290673070071,28.33847008285
0.42,4.45736884889976,27.9897239886909
0.421,4.40019289922259,27.6306917662597
0.422,4.34140208213189,27.2615191011771
0.423,4.28102024239296,26.8823557249129
0.424,4.21907185953607,26.4933553549008
0.425,4.15558203806509,26.0946756330486
0.426,4.09057649741602,25.6864780626862
0.427,4.02408156166958,25.2689279439664
0.428,3.95612414902203,24.8421943077474
0.429,3.88673176101829,24.4064498479826
0.43,3.81593247155173,23.9618708526461
0.431,3.74375491563504,23.5086371332202
0.432,3.67022827794673,23.0469319527734
0.433,3.59538228115768,22.5769419526584
0.434,3.51924717404254,22.0988570778588
0.435,3.44185371938073,21.6128705010134
0.436,3.36323318165182,21.1191785451499
0.437,3.28341731453025,20.6179806051614
0.438,3.20243834818435,20.1094790680483
0.439,3.12032897638486,19.5938792319696
0.44,3.03712234342791,19.0713892241247
0.441,2.95285203087791,18.5422199175086
0.442,2.86755204413543,18.0065848465642
0.443,2.78125679883565,17.4647001217725
0.444,2.69400110708269,16.9167843432128
0.445,2.60582016352537,16.3630585131262
0.446,2.51674953127992,15.8037459475178
0.447,2.42682512770537,15.2390721868353
0.448,2.33608321003723,14.6692649057547
0.449,2.24456036088528,14.0945538221174
0.45,2.15229347360104,13.515170605045
0.451,2.05931973752123,12.9313487822757
0.452,1.96567662309257,12.3433236467582
0.453,1.87140186688437,11.7513321625388
0.454,1.77653345649451,11.155612869979
0.455,1.68110961535511,10.5564057903448
0.456,1.58516878744387,9.95395232980169
0.457,1.48874962190716,9.34849518285745
0.458,1.39189095760105,8.74027823528746
0.459,1.29463180755652,8.12954646658654
0.46,1.19701134337495,7.5165458519803
0.461,1.09906887956024,6.90152326404058
0.462,1.00084385779367,6.28472637394049
0.463,0.902375831158071,5.66640355239073
0.464,0.803704448317261,5.04680377029625
0.465,0.704869437657373,4.42617649917205
0.466,0.605910591396248,3.80477161136029
0.467,0.506867749667342,3.18283928008528
0.468,0.407780784584402,2.56062987938945
0.469,0.308689584293426,1.93839388398859
0.47,0.209634037018182,1.31638176908688
0.471,0.110654015105697,0.694843910191584
0.472,0.0117893590781448,0.0740304829681758
0.473,-0.086920138302618,-0.545808636825329
0.474,-0.18543474795133,-1.16442397328344
0.475,-0.283714820350131,-1.7815665501384
0.476,-0.381720801407606,-2.39698799034583
0.477,-0.479413248279583,-3.01044061543035
0.478,-0.576752845145458,-3.62167754455188
0.479,-0.673700418933718,-4.23045279325278
0.48,-0.770216954990309,-4.83652137184645
0.481,-0.866263612683728,-5.43963938340827
0.482,-0.961801740940424,-6.03956412132871
0.483,-1.05679289370437,-6.63605416639122
0.484,-1.15119884531471,-7.22886948333461
0.485,-1.24498160579514,-7.81777151686167
0.486,-1.33810343604911,-8.40252328705632
0.487,-1.43052686295459,-8.98288948417039
0.488,-1.52221469435248,-9.55863656274163
0.489,-1.61313003392266,-10.1295328350077
0.49,-1.70323629594169,-10.6953485635747
0.491,-1.79249721991618,-11.2558560533083
0.492,-1.88087688508627,-11.8108297424053
0.493,-1.96833972479298,-12.3600462926136
0.494,-2.05485054070411,-12.9032846785624
0.495,-2.14037451689268,-13.4403262761666
0.496,-2.22487723376247,-13.9709549500712
0.497,-2.30832468181507,-14.4949571401012
0.498,-2.39068327525277,-15.0121219466783
0.499,-2.47191986541207,-15.5222412151778
0.5,-2.55200175402233,-16.0251096191832


==> simulation_data/convergence_cirb.csv <==
H,errI,errV
0.5,0.599603293036953,32.8782773373575
0.25,0.588168735552525,31.6468929866857
0.1,0.434573813002002,30.2689064359341
0.077,0.301614390534252,30.1838567103795
0.05,0.145920123998619,25.9358050127507
0.045,0.120683209204988,24.284781487211
0.04,0.0972141889060301,22.3751431320933
0.035,0.0756611300226431,20.0468295527912
0.03,0.0566409801405152,17.6240743591933
0.025,0.0400470620229174,15.0440886061191
0.02,0.026097697758297,12.2455508726126
0.015,0.0150368663631537,9.31495142317318
0.01,0.00695123433249534,6.27599777604615

